X-Vine: Secure and Pseudonymous Routing Using Social Networks

Distributed hash tables suffer from several security and privacy vulnerabilities, including the problem of Sybil attacks. Existing social network-based solutions to mitigate the Sybil attacks in DHT routing have a high state requirement and do not provide an adequate level of privacy. For instance, such techniques require a user to reveal their social network contacts. We design X-Vine, a protection mechanism for distributed hash tables that operates entirely by communicating over social network links. As with traditional peer-to-peer systems, X-Vine provides robustness, scalability, and a platform for innovation. The use of social network links for communication helps protect participant privacy and adds a new dimension of trust absent from previous designs. X-Vine is resilient to denial of service via Sybil attacks, and in fact is the first Sybil defense that requires only a logarithmic amount of state per node, making it suitable for large-scale and dynamic settings. X-Vine also helps protect the privacy of users social network contacts and keeps their IP addresses hidden from those outside of their social circle, providing a basis for pseudonymous communication. We first evaluate our design with analysis and simulations, using several real world large-scale social networking topologies. We show that the constraints of X-Vine allow the insertion of only a logarithmic number of Sybil identities per attack edge; we show this mitigates the impact of malicious attacks while not affecting the performance of honest nodes. Moreover, our algorithms are efficient, maintain low stretch, and avoid hot spots in the network. We validate our design with a PlanetLab implementation and a Facebook plugin.

==> figs/chord-cdf.dat <==
0 0 0 88
50 0.0227273 2 88
100 0.136364 12 88
200 0.488636 43 88
250 0.681818 60 88
300 0.772727 68 88
350 0.886364 78 88
400 0.954545 84 88
450 0.965909 85 88
500 0.988636 87 88
550 0.988636 87 88
600 1 88 88


==> figs/latency-udp-3-cdf-ci-processed.txt <==
[1] 100.00000000   0.01830664   0.01061086
[1] 200.00000000   0.09153318   0.02026558
[1] 300.00000000   0.25514874   0.02929942
[1] 400.0000000   0.4759725   0.0326792
[1] 500.00000000   0.64187643   0.03079077
[1] 600.00000000   0.78718535   0.02568123
[1] 700.00000000   0.86727689   0.02080913
[1] 800.00000000   0.92105263   0.01606275
[1] 900.0000000   0.9553776   0.0118210
[1] 1.000000e+03 9.782609e-01 7.817745e-03
[1] 1.100000e+03 9.897025e-01 4.926266e-03
[1] 1.200000e+03 9.954233e-01 2.856497e-03
[1] 1.300000e+03 9.965675e-01 2.324152e-03
[1] 1.400000e+03 9.977117e-01 1.715532e-03
[1] 1.500000e+03 9.977117e-01 1.715532e-03
[1] 1.600000e+03 9.988558e-01 9.829145e-04
[1] 1.700000e+03 9.988558e-01 9.829145e-04
[1] 1.800000e+03 9.988558e-01 9.829145e-04
[1] 1900    1    0
[1] 2000    1    0
[1] 2100    1    0
[1] 2200    1    0
[1] 2300    1    0
[1] 2400    1    0
[1] 2500    1    0
[1] 2600    1    0
[1] 2700    1    0
[1] 2800    1    0
[1] 2900    1    0
[1] 3000    1    0
[1] 3100    1    0
[1] 3200    1    0
[1] 3300    1    0
[1] 3400    1    0
[1] 3500    1    0
[1] 3600    1    0
[1] 3700    1    0
[1] 3800    1    0
[1] 3900    1    0
[1] 4000    1    0
[1] 4100    1    0
[1] 4200    1    0
[1] 4300    1    0
[1] 4400    1    0
[1] 4500    1    0
[1] 4600    1    0
[1] 4700    1    0
[1] 4800    1    0
[1] 4900    1    0
[1] 5000    1    0
[1] 5100    1    0
[1] 5200    1    0
[1] 5300    1    0
[1] 5400    1    0
[1] 5500    1    0
[1] 5600    1    0
[1] 5700    1    0
[1] 5800    1    0
[1] 5900    1    0
[1] 6000    1    0
[1] 6100    1    0
[1] 6200    1    0
[1] 6300    1    0
[1] 6400    1    0
[1] 6500    1    0
[1] 6600    1    0
[1] 6700    1    0
[1] 6800    1    0
[1] 6900    1    0
[1] 7000    1    0
[1] 7100    1    0
[1] 7200    1    0
[1] 7300    1    0
[1] 7400    1    0
[1] 7500    1    0
[1] 7600    1    0
[1] 7700    1    0
[1] 7800    1    0
[1] 7900    1    0
[1] 8000    1    0
[1] 8100    1    0
[1] 8200    1    0
[1] 8300    1    0
[1] 8400    1    0
[1] 8500    1    0
[1] 8600    1    0
[1] 8700    1    0
[1] 8800    1    0
[1] 8900    1    0
[1] 9000    1    0
[1] 9100    1    0
[1] 9200    1    0
[1] 9300    1    0
[1] 9400    1    0
[1] 9500    1    0
[1] 9600    1    0
[1] 9700    1    0
[1] 9800    1    0
[1] 9900    1    0
[1] 10000     1     0
[1] 10100     1     0
[1] 10200     1     0
[1] 10300     1     0
[1] 10400     1     0
[1] 10500     1     0
[1] 10600     1     0
[1] 10700     1     0
[1] 10800     1     0
[1] 10900     1     0
[1] 11000     1     0
[1] 11100     1     0
[1] 11200     1     0
[1] 11300     1     0
[1] 11400     1     0
[1] 11500     1     0
[1] 11600     1     0
[1] 11700     1     0
[1] 11800     1     0
[1] 11900     1     0
[1] 12000     1     0
[1] 12100     1     0
[1] 12200     1     0
[1] 12300     1     0
[1] 12400     1     0
[1] 12500     1     0
[1] 12600     1     0
[1] 12700     1     0
[1] 12800     1     0
[1] 12900     1     0
[1] 13000     1     0
[1] 13100     1     0
[1] 13200     1     0
[1] 13300     1     0
[1] 13400     1     0
[1] 13500     1     0
[1] 13600     1     0
[1] 13700     1     0
[1] 13800     1     0
[1] 13900     1     0
[1] 14000     1     0
[1] 14100     1     0
[1] 14200     1     0
[1] 14300     1     0
[1] 14400     1     0
[1] 14500     1     0
[1] 14600     1     0
[1] 14700     1     0
[1] 14800     1     0
[1] 14900     1     0
[1] 15000     1     0
[1] 15100     1     0
[1] 15200     1     0
[1] 15300     1     0
[1] 15400     1     0
[1] 15500     1     0
[1] 15600     1     0
[1] 15700     1     0
[1] 15800     1     0
[1] 15900     1     0
[1] 16000     1     0
[1] 16100     1     0
[1] 16200     1     0
[1] 16300     1     0
[1] 16400     1     0
[1] 16500     1     0
[1] 16600     1     0
[1] 16700     1     0
[1] 16800     1     0
[1] 16900     1     0
[1] 17000     1     0
[1] 17100     1     0
[1] 17200     1     0
[1] 17300     1     0
[1] 17400     1     0
[1] 17500     1     0
[1] 17600     1     0
[1] 17700     1     0
[1] 17800     1     0
[1] 17900     1     0
[1] 18000     1     0
[1] 18100     1     0
[1] 18200     1     0
[1] 18300     1     0
[1] 18400     1     0
[1] 18500     1     0
[1] 18600     1     0
[1] 18700     1     0
[1] 18800     1     0
[1] 18900     1     0
[1] 19000     1     0
[1] 19100     1     0
[1] 19200     1     0
[1] 19300     1     0
[1] 19400     1     0
[1] 19500     1     0
[1] 19600     1     0
[1] 19700     1     0
[1] 19800     1     0
[1] 19900     1     0
[1] 20000     1     0
[1] 20100     1     0
[1] 20200     1     0
[1] 20300     1     0
[1] 20400     1     0
[1] 20500     1     0
[1] 20600     1     0
[1] 20700     1     0
[1] 20800     1     0
[1] 20900     1     0
[1] 21000     1     0
[1] 21100     1     0
[1] 21200     1     0
[1] 21300     1     0
[1] 21400     1     0
[1] 21500     1     0
[1] 21600     1     0
[1] 21700     1     0
[1] 21800     1     0
[1] 21900     1     0
[1] 22000     1     0
[1] 22100     1     0
[1] 22200     1     0
[1] 22300     1     0
[1] 22400     1     0
[1] 22500     1     0
[1] 22600     1     0
[1] 22700     1     0
[1] 22800     1     0
[1] 22900     1     0
[1] 23000     1     0
[1] 23100     1     0
[1] 23200     1     0
[1] 23300     1     0
[1] 23400     1     0
[1] 23500     1     0
[1] 23600     1     0
[1] 23700     1     0
[1] 23800     1     0
[1] 23900     1     0
[1] 24000     1     0
[1] 24100     1     0
[1] 24200     1     0
[1] 24300     1     0
[1] 24400     1     0
[1] 24500     1     0
[1] 24600     1     0
[1] 24700     1     0
[1] 24800     1     0
[1] 24900     1     0
[1] 25000     1     0
[1] 25100     1     0
[1] 25200     1     0
[1] 25300     1     0
[1] 25400     1     0
[1] 25500     1     0
[1] 25600     1     0
[1] 25700     1     0
[1] 25800     1     0
[1] 25900     1     0
[1] 26000     1     0
[1] 26100     1     0
[1] 26200     1     0
[1] 26300     1     0
[1] 26400     1     0
[1] 26500     1     0
[1] 26600     1     0
[1] 26700     1     0
[1] 26800     1     0
[1] 26900     1     0
[1] 27000     1     0
[1] 27100     1     0
[1] 27200     1     0
[1] 27300     1     0
[1] 27400     1     0
[1] 27500     1     0
[1] 27600     1     0
[1] 27700     1     0
[1] 27800     1     0
[1] 27900     1     0
[1] 28000     1     0
[1] 28100     1     0
[1] 28200     1     0
[1] 28300     1     0
[1] 28400     1     0
[1] 28500     1     0
[1] 28600     1     0
[1] 28700     1     0
[1] 28800     1     0
[1] 28900     1     0
[1] 29000     1     0
[1] 29100     1     0
[1] 29200     1     0
[1] 29300     1     0
[1] 29400     1     0
[1] 29500     1     0
[1] 29600     1     0
[1] 29700     1     0
[1] 29800     1     0
[1] 29900     1     0
[1] 30000     1     0
[1] 30100     1     0
[1] 30200     1     0
[1] 30300     1     0
[1] 30400     1     0
[1] 30500     1     0
[1] 30600     1     0
[1] 30700     1     0
[1] 30800     1     0
[1] 30900     1     0
[1] 31000     1     0
[1] 31100     1     0
[1] 31200     1     0
[1] 31300     1     0
[1] 31400     1     0
[1] 31500     1     0
[1] 31600     1     0
[1] 31700     1     0
[1] 31800     1     0
[1] 31900     1     0
[1] 32000     1     0
[1] 32100     1     0
[1] 32200     1     0
[1] 32300     1     0
[1] 32400     1     0
[1] 32500     1     0
[1] 32600     1     0
[1] 32700     1     0
[1] 32800     1     0
[1] 32900     1     0
[1] 33000     1     0
[1] 33100     1     0
[1] 33200     1     0
[1] 33300     1     0
[1] 33400     1     0
[1] 33500     1     0
[1] 33600     1     0
[1] 33700     1     0
[1] 33800     1     0
[1] 33900     1     0
[1] 34000     1     0
[1] 34100     1     0
[1] 34200     1     0
[1] 34300     1     0
[1] 34400     1     0
[1] 34500     1     0
[1] 34600     1     0
[1] 34700     1     0
[1] 34800     1     0
[1] 34900     1     0
[1] 35000     1     0
[1] 35100     1     0
[1] 35200     1     0
[1] 35300     1     0
[1] 35400     1     0
[1] 35500     1     0
[1] 35600     1     0
[1] 35700     1     0
[1] 35800     1     0
[1] 35900     1     0
[1] 36000     1     0
[1] 36100     1     0
[1] 36200     1     0
[1] 36300     1     0
[1] 36400     1     0
[1] 36500     1     0
[1] 36600     1     0
[1] 36700     1     0
[1] 36800     1     0
[1] 36900     1     0
[1] 37000     1     0
[1] 37100     1     0
[1] 37200     1     0
[1] 37300     1     0
[1] 37400     1     0
[1] 37500     1     0
[1] 37600     1     0
[1] 37700     1     0
[1] 37800     1     0
[1] 37900     1     0
[1] 38000     1     0
[1] 38100     1     0
[1] 38200     1     0
[1] 38300     1     0
[1] 38400     1     0
[1] 38500     1     0
[1] 38600     1     0
[1] 38700     1     0
[1] 38800     1     0
[1] 38900     1     0
[1] 39000     1     0
[1] 39100     1     0
[1] 39200     1     0
[1] 39300     1     0
[1] 39400     1     0
[1] 39500     1     0
[1] 39600     1     0
[1] 39700     1     0
[1] 39800     1     0
[1] 39900     1     0
[1] 40000     1     0
[1] 40100     1     0
[1] 40200     1     0
[1] 40300     1     0
[1] 40400     1     0
[1] 40500     1     0
[1] 40600     1     0
[1] 40700     1     0
[1] 40800     1     0
[1] 40900     1     0
[1] 41000     1     0
[1] 41100     1     0
[1] 41200     1     0
[1] 41300     1     0
[1] 41400     1     0
[1] 41500     1     0
[1] 41600     1     0
[1] 41700     1     0
[1] 41800     1     0
[1] 41900     1     0
[1] 42000     1     0
[1] 42100     1     0
[1] 42200     1     0
[1] 42300     1     0
[1] 42400     1     0
[1] 42500     1     0
[1] 42600     1     0
[1] 42700     1     0
[1] 42800     1     0
[1] 42900     1     0
[1] 43000     1     0
[1] 43100     1     0
[1] 43200     1     0
[1] 43300     1     0
[1] 43400     1     0
[1] 43500     1     0
[1] 43600     1     0
[1] 43700     1     0
[1] 43800     1     0
[1] 43900     1     0
[1] 44000     1     0
[1] 44100     1     0
[1] 44200     1     0
[1] 44300     1     0
[1] 44400     1     0
[1] 44500     1     0
[1] 44600     1     0
[1] 44700     1     0
[1] 44800     1     0
[1] 44900     1     0
[1] 45000     1     0
[1] 45100     1     0
[1] 45200     1     0
[1] 45300     1     0
[1] 45400     1     0
[1] 45500     1     0
[1] 45600     1     0
[1] 45700     1     0
[1] 45800     1     0
[1] 45900     1     0
[1] 46000     1     0
[1] 46100     1     0
[1] 46200     1     0
[1] 46300     1     0
[1] 46400     1     0
[1] 46500     1     0
[1] 46600     1     0
[1] 46700     1     0
[1] 46800     1     0
[1] 46900     1     0
[1] 47000     1     0
[1] 47100     1     0
[1] 47200     1     0
[1] 47300     1     0
[1] 47400     1     0
[1] 47500     1     0
[1] 47600     1     0
[1] 47700     1     0
[1] 47800     1     0
[1] 47900     1     0
[1] 48000     1     0
[1] 48100     1     0
[1] 48200     1     0
[1] 48300     1     0
[1] 48400     1     0
[1] 48500     1     0
[1] 48600     1     0
[1] 48700     1     0
[1] 48800     1     0
[1] 48900     1     0
[1] 49000     1     0
[1] 49100     1     0
[1] 49200     1     0
[1] 49300     1     0
[1] 49400     1     0
[1] 49500     1     0
[1] 49600     1     0
[1] 49700     1     0
[1] 49800     1     0
[1] 49900     1     0
[1] 50000     1     0


==> figs/latency-udp-3-cdf-ci.dat <==
100 0.0183066 16 874
200 0.0915332 80 874
300 0.255149 223 874
400 0.475973 416 874
500 0.641876 561 874
600 0.787185 688 874
700 0.867277 758 874
800 0.921053 805 874
900 0.955378 835 874
1000 0.978261 855 874
1100 0.989703 865 874
1200 0.995423 870 874
1300 0.996568 871 874
1400 0.997712 872 874
1500 0.997712 872 874
1600 0.998856 873 874
1700 0.998856 873 874
1800 0.998856 873 874
1900 1 874 874
2000 1 874 874
2100 1 874 874
2200 1 874 874
2300 1 874 874
2400 1 874 874
2500 1 874 874
2600 1 874 874
2700 1 874 874
2800 1 874 874
2900 1 874 874
3000 1 874 874
3100 1 874 874
3200 1 874 874
3300 1 874 874
3400 1 874 874
3500 1 874 874
3600 1 874 874
3700 1 874 874
3800 1 874 874
3900 1 874 874
4000 1 874 874
4100 1 874 874
4200 1 874 874
4300 1 874 874
4400 1 874 874
4500 1 874 874
4600 1 874 874
4700 1 874 874
4800 1 874 874
4900 1 874 874
5000 1 874 874
5100 1 874 874
5200 1 874 874
5300 1 874 874
5400 1 874 874
5500 1 874 874
5600 1 874 874
5700 1 874 874
5800 1 874 874
5900 1 874 874
6000 1 874 874
6100 1 874 874
6200 1 874 874
6300 1 874 874
6400 1 874 874
6500 1 874 874
6600 1 874 874
6700 1 874 874
6800 1 874 874
6900 1 874 874
7000 1 874 874
7100 1 874 874
7200 1 874 874
7300 1 874 874
7400 1 874 874
7500 1 874 874
7600 1 874 874
7700 1 874 874
7800 1 874 874
7900 1 874 874
8000 1 874 874
8100 1 874 874
8200 1 874 874
8300 1 874 874
8400 1 874 874
8500 1 874 874
8600 1 874 874
8700 1 874 874
8800 1 874 874
8900 1 874 874
9000 1 874 874
9100 1 874 874
9200 1 874 874
9300 1 874 874
9400 1 874 874
9500 1 874 874
9600 1 874 874
9700 1 874 874
9800 1 874 874
9900 1 874 874
10000 1 874 874
10100 1 874 874
10200 1 874 874
10300 1 874 874
10400 1 874 874
10500 1 874 874
10600 1 874 874
10700 1 874 874
10800 1 874 874
10900 1 874 874
11000 1 874 874
11100 1 874 874
11200 1 874 874
11300 1 874 874
11400 1 874 874
11500 1 874 874
11600 1 874 874
11700 1 874 874
11800 1 874 874
11900 1 874 874
12000 1 874 874
12100 1 874 874
12200 1 874 874
12300 1 874 874
12400 1 874 874
12500 1 874 874
12600 1 874 874
12700 1 874 874
12800 1 874 874
12900 1 874 874
13000 1 874 874
13100 1 874 874
13200 1 874 874
13300 1 874 874
13400 1 874 874
13500 1 874 874
13600 1 874 874
13700 1 874 874
13800 1 874 874
13900 1 874 874
14000 1 874 874
14100 1 874 874
14200 1 874 874
14300 1 874 874
14400 1 874 874
14500 1 874 874
14600 1 874 874
14700 1 874 874
14800 1 874 874
14900 1 874 874
15000 1 874 874
15100 1 874 874
15200 1 874 874
15300 1 874 874
15400 1 874 874
15500 1 874 874
15600 1 874 874
15700 1 874 874
15800 1 874 874
15900 1 874 874
16000 1 874 874
16100 1 874 874
16200 1 874 874
16300 1 874 874
16400 1 874 874
16500 1 874 874
16600 1 874 874
16700 1 874 874
16800 1 874 874
16900 1 874 874
17000 1 874 874
17100 1 874 874
17200 1 874 874
17300 1 874 874
17400 1 874 874
17500 1 874 874
17600 1 874 874
17700 1 874 874
17800 1 874 874
17900 1 874 874
18000 1 874 874
18100 1 874 874
18200 1 874 874
18300 1 874 874
18400 1 874 874
18500 1 874 874
18600 1 874 874
18700 1 874 874
18800 1 874 874
18900 1 874 874
19000 1 874 874
19100 1 874 874
19200 1 874 874
19300 1 874 874
19400 1 874 874
19500 1 874 874
19600 1 874 874
19700 1 874 874
19800 1 874 874
19900 1 874 874
20000 1 874 874
20100 1 874 874
20200 1 874 874
20300 1 874 874
20400 1 874 874
20500 1 874 874
20600 1 874 874
20700 1 874 874
20800 1 874 874
20900 1 874 874
21000 1 874 874
21100 1 874 874
21200 1 874 874
21300 1 874 874
21400 1 874 874
21500 1 874 874
21600 1 874 874
21700 1 874 874
21800 1 874 874
21900 1 874 874
22000 1 874 874
22100 1 874 874
22200 1 874 874
22300 1 874 874
22400 1 874 874
22500 1 874 874
22600 1 874 874
22700 1 874 874
22800 1 874 874
22900 1 874 874
23000 1 874 874
23100 1 874 874
23200 1 874 874
23300 1 874 874
23400 1 874 874
23500 1 874 874
23600 1 874 874
23700 1 874 874
23800 1 874 874
23900 1 874 874
24000 1 874 874
24100 1 874 874
24200 1 874 874
24300 1 874 874
24400 1 874 874
24500 1 874 874
24600 1 874 874
24700 1 874 874
24800 1 874 874
24900 1 874 874
25000 1 874 874
25100 1 874 874
25200 1 874 874
25300 1 874 874
25400 1 874 874
25500 1 874 874
25600 1 874 874
25700 1 874 874
25800 1 874 874
25900 1 874 874
26000 1 874 874
26100 1 874 874
26200 1 874 874
26300 1 874 874
26400 1 874 874
26500 1 874 874
26600 1 874 874
26700 1 874 874
26800 1 874 874
26900 1 874 874
27000 1 874 874
27100 1 874 874
27200 1 874 874
27300 1 874 874
27400 1 874 874
27500 1 874 874
27600 1 874 874
27700 1 874 874
27800 1 874 874
27900 1 874 874
28000 1 874 874
28100 1 874 874
28200 1 874 874
28300 1 874 874
28400 1 874 874
28500 1 874 874
28600 1 874 874
28700 1 874 874
28800 1 874 874
28900 1 874 874
29000 1 874 874
29100 1 874 874
29200 1 874 874
29300 1 874 874
29400 1 874 874
29500 1 874 874
29600 1 874 874
29700 1 874 874
29800 1 874 874
29900 1 874 874
30000 1 874 874
30100 1 874 874
30200 1 874 874
30300 1 874 874
30400 1 874 874
30500 1 874 874
30600 1 874 874
30700 1 874 874
30800 1 874 874
30900 1 874 874
31000 1 874 874
31100 1 874 874
31200 1 874 874
31300 1 874 874
31400 1 874 874
31500 1 874 874
31600 1 874 874
31700 1 874 874
31800 1 874 874
31900 1 874 874
32000 1 874 874
32100 1 874 874
32200 1 874 874
32300 1 874 874
32400 1 874 874
32500 1 874 874
32600 1 874 874
32700 1 874 874
32800 1 874 874
32900 1 874 874
33000 1 874 874
33100 1 874 874
33200 1 874 874
33300 1 874 874
33400 1 874 874
33500 1 874 874
33600 1 874 874
33700 1 874 874
33800 1 874 874
33900 1 874 874
34000 1 874 874
34100 1 874 874
34200 1 874 874
34300 1 874 874
34400 1 874 874
34500 1 874 874
34600 1 874 874
34700 1 874 874
34800 1 874 874
34900 1 874 874
35000 1 874 874
35100 1 874 874
35200 1 874 874
35300 1 874 874
35400 1 874 874
35500 1 874 874
35600 1 874 874
35700 1 874 874
35800 1 874 874
35900 1 874 874
36000 1 874 874
36100 1 874 874
36200 1 874 874
36300 1 874 874
36400 1 874 874
36500 1 874 874
36600 1 874 874
36700 1 874 874
36800 1 874 874
36900 1 874 874
37000 1 874 874
37100 1 874 874
37200 1 874 874
37300 1 874 874
37400 1 874 874
37500 1 874 874
37600 1 874 874
37700 1 874 874
37800 1 874 874
37900 1 874 874
38000 1 874 874
38100 1 874 874
38200 1 874 874
38300 1 874 874
38400 1 874 874
38500 1 874 874
38600 1 874 874
38700 1 874 874
38800 1 874 874
38900 1 874 874
39000 1 874 874
39100 1 874 874
39200 1 874 874
39300 1 874 874
39400 1 874 874
39500 1 874 874
39600 1 874 874
39700 1 874 874
39800 1 874 874
39900 1 874 874
40000 1 874 874
40100 1 874 874
40200 1 874 874
40300 1 874 874
40400 1 874 874
40500 1 874 874
40600 1 874 874
40700 1 874 874
40800 1 874 874
40900 1 874 874
41000 1 874 874
41100 1 874 874
41200 1 874 874
41300 1 874 874
41400 1 874 874
41500 1 874 874
41600 1 874 874
41700 1 874 874
41800 1 874 874
41900 1 874 874
42000 1 874 874
42100 1 874 874
42200 1 874 874
42300 1 874 874
42400 1 874 874
42500 1 874 874
42600 1 874 874
42700 1 874 874
42800 1 874 874
42900 1 874 874
43000 1 874 874
43100 1 874 874
43200 1 874 874
43300 1 874 874
43400 1 874 874
43500 1 874 874
43600 1 874 874
43700 1 874 874
43800 1 874 874
43900 1 874 874
44000 1 874 874
44100 1 874 874
44200 1 874 874
44300 1 874 874
44400 1 874 874
44500 1 874 874
44600 1 874 874
44700 1 874 874
44800 1 874 874
44900 1 874 874
45000 1 874 874
45100 1 874 874
45200 1 874 874
45300 1 874 874
45400 1 874 874
45500 1 874 874
45600 1 874 874
45700 1 874 874
45800 1 874 874
45900 1 874 874
46000 1 874 874
46100 1 874 874
46200 1 874 874
46300 1 874 874
46400 1 874 874
46500 1 874 874
46600 1 874 874
46700 1 874 874
46800 1 874 874
46900 1 874 874
47000 1 874 874
47100 1 874 874
47200 1 874 874
47300 1 874 874
47400 1 874 874
47500 1 874 874
47600 1 874 874
47700 1 874 874
47800 1 874 874
47900 1 874 874
48000 1 874 874
48100 1 874 874
48200 1 874 874
48300 1 874 874
48400 1 874 874
48500 1 874 874
48600 1 874 874
48700 1 874 874
48800 1 874 874
48900 1 874 874
49000 1 874 874
49100 1 874 874
49200 1 874 874
49300 1 874 874
49400 1 874 874
49500 1 874 874
49600 1 874 874
49700 1 874 874
49800 1 874 874
49900 1 874 874
50000 1 874 874


==> figs/latency-udp-3-cdf.dat <==
100 0.0183066
200 0.0915332
300 0.255149
400 0.475973
500 0.641876
600 0.787185
700 0.867277
800 0.921053
900 0.955378
1000 0.978261
1100 0.989703
1200 0.995423
1300 0.996568
1400 0.997712
1500 0.997712
1600 0.998856
1700 0.998856
1800 0.998856
1900 1
2000 1
2100 1
2200 1
2300 1
2400 1
2500 1
2600 1
2700 1
2800 1
2900 1
3000 1
3100 1
3200 1
3300 1
3400 1
3500 1
3600 1
3700 1
3800 1
3900 1
4000 1
4100 1
4200 1
4300 1
4400 1
4500 1
4600 1
4700 1
4800 1
4900 1
5000 1
5100 1
5200 1
5300 1
5400 1
5500 1
5600 1
5700 1
5800 1
5900 1
6000 1
6100 1
6200 1
6300 1
6400 1
6500 1
6600 1
6700 1
6800 1
6900 1
7000 1
7100 1
7200 1
7300 1
7400 1
7500 1
7600 1
7700 1
7800 1
7900 1
8000 1
8100 1
8200 1
8300 1
8400 1
8500 1
8600 1
8700 1
8800 1
8900 1
9000 1
9100 1
9200 1
9300 1
9400 1
9500 1
9600 1
9700 1
9800 1
9900 1
10000 1
10100 1
10200 1
10300 1
10400 1
10500 1
10600 1
10700 1
10800 1
10900 1
11000 1
11100 1
11200 1
11300 1
11400 1
11500 1
11600 1
11700 1
11800 1
11900 1
12000 1
12100 1
12200 1
12300 1
12400 1
12500 1
12600 1
12700 1
12800 1
12900 1
13000 1
13100 1
13200 1
13300 1
13400 1
13500 1
13600 1
13700 1
13800 1
13900 1
14000 1
14100 1
14200 1
14300 1
14400 1
14500 1
14600 1
14700 1
14800 1
14900 1
15000 1
15100 1
15200 1
15300 1
15400 1
15500 1
15600 1
15700 1
15800 1
15900 1
16000 1
16100 1
16200 1
16300 1
16400 1
16500 1
16600 1
16700 1
16800 1
16900 1
17000 1
17100 1
17200 1
17300 1
17400 1
17500 1
17600 1
17700 1
17800 1
17900 1
18000 1
18100 1
18200 1
18300 1
18400 1
18500 1
18600 1
18700 1
18800 1
18900 1
19000 1
19100 1
19200 1
19300 1
19400 1
19500 1
19600 1
19700 1
19800 1
19900 1
20000 1
20100 1
20200 1
20300 1
20400 1
20500 1
20600 1
20700 1
20800 1
20900 1
21000 1
21100 1
21200 1
21300 1
21400 1
21500 1
21600 1
21700 1
21800 1
21900 1
22000 1
22100 1
22200 1
22300 1
22400 1
22500 1
22600 1
22700 1
22800 1
22900 1
23000 1
23100 1
23200 1
23300 1
23400 1
23500 1
23600 1
23700 1
23800 1
23900 1
24000 1
24100 1
24200 1
24300 1
24400 1
24500 1
24600 1
24700 1
24800 1
24900 1
25000 1
25100 1
25200 1
25300 1
25400 1
25500 1
25600 1
25700 1
25800 1
25900 1
26000 1
26100 1
26200 1
26300 1
26400 1
26500 1
26600 1
26700 1
26800 1
26900 1
27000 1
27100 1
27200 1
27300 1
27400 1
27500 1
27600 1
27700 1
27800 1
27900 1
28000 1
28100 1
28200 1
28300 1
28400 1
28500 1
28600 1
28700 1
28800 1
28900 1
29000 1
29100 1
29200 1
29300 1
29400 1
29500 1
29600 1
29700 1
29800 1
29900 1
30000 1
30100 1
30200 1
30300 1
30400 1
30500 1
30600 1
30700 1
30800 1
30900 1
31000 1
31100 1
31200 1
31300 1
31400 1
31500 1
31600 1
31700 1
31800 1
31900 1
32000 1
32100 1
32200 1
32300 1
32400 1
32500 1
32600 1
32700 1
32800 1
32900 1
33000 1
33100 1
33200 1
33300 1
33400 1
33500 1
33600 1
33700 1
33800 1
33900 1
34000 1
34100 1
34200 1
34300 1
34400 1
34500 1
34600 1
34700 1
34800 1
34900 1
35000 1
35100 1
35200 1
35300 1
35400 1
35500 1
35600 1
35700 1
35800 1
35900 1
36000 1
36100 1
36200 1
36300 1
36400 1
36500 1
36600 1
36700 1
36800 1
36900 1
37000 1
37100 1
37200 1
37300 1
37400 1
37500 1
37600 1
37700 1
37800 1
37900 1
38000 1
38100 1
38200 1
38300 1
38400 1
38500 1
38600 1
38700 1
38800 1
38900 1
39000 1
39100 1
39200 1
39300 1
39400 1
39500 1
39600 1
39700 1
39800 1
39900 1
40000 1
40100 1
40200 1
40300 1
40400 1
40500 1
40600 1
40700 1
40800 1
40900 1
41000 1
41100 1
41200 1
41300 1
41400 1
41500 1
41600 1
41700 1
41800 1
41900 1
42000 1
42100 1
42200 1
42300 1
42400 1
42500 1
42600 1
42700 1
42800 1
42900 1
43000 1
43100 1
43200 1
43300 1
43400 1
43500 1
43600 1
43700 1
43800 1
43900 1
44000 1
44100 1
44200 1
44300 1
44400 1
44500 1
44600 1
44700 1
44800 1
44900 1
45000 1
45100 1
45200 1
45300 1
45400 1
45500 1
45600 1
45700 1
45800 1
45900 1
46000 1
46100 1
46200 1
46300 1
46400 1
46500 1
46600 1
46700 1
46800 1
46900 1
47000 1
47100 1
47200 1
47300 1
47400 1
47500 1
47600 1
47700 1
47800 1
47900 1
48000 1
48100 1
48200 1
48300 1
48400 1
48500 1
48600 1
48700 1
48800 1
48900 1
49000 1
49100 1
49200 1
49300 1
49400 1
49500 1
49600 1
49700 1
49800 1
49900 1
50000 1


==> figs/latency-udp-3.dat <==
6.540820e+02
3.188830e+02
5.876910e+02
3.277530e+02
8.919970e+02
4.897870e+02
4.801250e+02
2.442990e+02
4.335970e+02
4.164530e+02
2.286180e+02
5.151560e+02
6.312600e+02
6.379950e+02
4.563470e+02
4.381890e+02
1.966310e+02
5.793670e+02
2.080210e+02
3.954990e+02
5.281780e+02
4.452570e+02
1.838196e+03
3.942030e+02
1.530231e+03
8.392010e+02
2.099040e+02
1.790700e+02
4.839900e+02
1.978380e+02
4.476870e+02
4.718950e+02
1.019110e+02
5.261700e+02
5.842980e+02
6.375550e+02
2.719470e+02
7.170580e+02
5.260480e+02
6.616830e+02
6.851770e+02
3.609460e+02
4.753860e+02
2.124290e+02
5.687660e+02
1.044669e+03
4.257490e+02
1.975040e+02
3.175180e+02
7.986840e+02
5.085970e+02
5.437640e+02
7.354490e+02
2.220440e+02
2.321490e+02
5.272940e+02
7.646100e+01
3.279380e+02
3.216760e+02
5.498690e+02
3.698010e+02
7.126610e+02
1.757680e+02
2.902880e+02
5.810400e+02
5.079350e+02
2.147050e+02
5.026340e+02
3.437240e+02
4.328620e+02
5.699040e+02
3.969810e+02
3.901700e+02
7.864750e+02
2.783290e+02
3.207410e+02
3.628310e+02
3.244620e+02
6.480070e+02
4.873420e+02
3.147780e+02
3.638360e+02
4.821970e+02
9.712770e+02
3.020850e+02
8.695330e+02
4.324630e+02
4.122380e+02
3.606190e+02
7.736220e+02
8.515850e+02
7.122110e+02
5.970780e+02
3.886000e+02
4.715830e+02
6.919530e+02
3.185070e+02
2.293620e+02
4.944200e+02
3.849830e+02
3.954740e+02
5.435790e+02
4.890180e+02
7.159030e+02
3.473880e+02
6.931470e+02
5.368580e+02
4.398230e+02
3.848510e+02
5.602380e+02
5.120560e+02
5.320870e+02
7.544720e+02
3.943970e+02
8.018980e+02
4.334470e+02
3.377230e+02
3.678970e+02
2.215110e+02
1.745470e+02
3.129120e+02
6.624790e+02
1.761740e+02
4.797590e+02
4.752940e+02
2.104340e+02
1.096784e+03
3.599000e+02
4.716640e+02
6.932510e+02
7.473120e+02
3.821700e+02
3.766220e+02
5.108850e+02
8.635450e+02
2.705930e+02
2.278550e+02
3.614220e+02
6.045000e+02
4.000850e+02
2.714920e+02
1.618260e+02
7.919350e+02
6.038450e+02
4.226500e+02
2.935830e+02
6.517650e+02
1.250200e+02
4.766650e+02
6.767410e+02
2.239400e+02
3.431010e+02
5.176050e+02
2.845010e+02
2.147230e+02
2.209120e+02
2.851510e+02
6.643330e+02
3.938380e+02
3.602460e+02
5.748010e+02
9.486140e+02
2.290720e+02
3.078590e+02
3.745150e+02
2.162110e+02
4.321420e+02
2.120020e+02
4.879630e+02
3.831650e+02
1.780440e+02
4.910000e-01
5.221800e+02
5.430230e+02
2.229320e+02
4.467170e+02
3.924590e+02
7.537670e+02
4.068190e+02
2.308050e+02
2.679750e+02
7.000210e+02
3.174980e+02
2.319680e+02
5.560360e+02
7.453370e+02
2.444650e+02
3.613550e+02
2.972960e+02
1.900330e+02
5.852770e+02
3.630000e+02
2.069120e+02
2.052940e+02
2.229360e+02
4.375640e+02
1.671420e+02
5.218690e+02
4.840990e+02
2.471630e+02
4.263360e+02
1.051425e+03
6.425850e+02
3.834950e+02
3.684700e+02
3.273150e+02
2.722920e+02
1.918230e+02
4.798340e+02
1.440850e+02
3.143750e+02
7.032070e+02
5.085160e+02
4.193670e+02
3.652260e+02
4.978930e+02
2.013460e+02
4.346650e+02
3.767110e+02
4.604570e+02
9.346680e+02
5.057510e+02
7.858250e+02
2.148410e+02
1.817170e+02
3.026720e+02
9.643230e+02
1.764890e+02
4.826770e+02
2.736570e+02
8.676370e+02
3.658190e+02
5.225010e+02
2.147250e+02
3.582260e+02
4.427890e+02
3.591440e+02
7.626560e+02
2.150050e+02
4.877970e+02
2.986500e+02
4.546240e+02
3.640290e+02
3.375750e+02
1.600210e+02
4.471730e+02
1.707020e+02
5.490630e+02
9.050220e+02
4.235970e+02
2.296140e+02
6.498440e+02
2.101620e+02
6.641730e+02
3.803410e+02
3.211170e+02
5.364010e+02
2.585980e+02
8.197110e+02
6.970460e+02
6.718640e+02
4.487270e+02
3.673010e+02
1.111964e+03
2.968590e+02
3.903610e+02
3.785050e+02
5.173780e+02
3.652900e+02
6.559090e+02
4.162030e+02
8.736300e+01
5.671350e+02
2.362970e+02
4.409010e+02
2.535040e+02
2.021000e+02
3.781030e+02
2.463860e+02
3.355320e+02
4.553340e+02
4.213430e+02
4.164740e+02
5.160910e+02
6.088970e+02
3.807270e+02
3.114450e+02
5.235960e+02
1.126243e+03
7.658460e+02
3.569640e+02
4.829780e+02
2.337970e+02
4.786800e+02
3.963780e+02
2.573270e+02
3.260890e+02
3.290990e+02
7.348910e+02
2.476480e+02
4.995070e+02
1.799520e+02
1.633340e+02
2.241620e+02
5.419500e+02
7.082470e+02
1.745310e+02
1.955630e+02
4.644840e+02
5.330850e+02
1.955760e+02
4.985540e+02
3.669740e+02
4.178190e+02
4.806530e+02
4.339600e+02
2.163490e+02
4.815430e+02
3.880070e+02
7.268120e+02
3.704850e+02
5.595940e+02
8.179420e+02
4.251430e+02
3.833210e+02
3.044690e+02
3.668230e+02
4.253900e+02
2.470540e+02
3.182740e+02
5.016970e+02
3.010990e+02
3.406460e+02
5.262820e+02
2.103210e+02
4.039120e+02
4.076160e+02
3.542880e+02
2.518140e+02
6.617830e+02
1.940940e+02
2.411110e+02
4.219540e+02
1.751450e+02
4.809820e+02
4.985640e+02
6.718930e+02
5.594930e+02
8.428060e+02
3.210370e+02
5.164960e+02
3.631530e+02
6.636140e+02
3.024040e+02
5.700840e+02
3.599570e+02
5.744980e+02
3.653590e+02
3.129400e+02
7.678820e+02
2.693180e+02
6.059670e+02
6.279810e+02
1.987780e+02
3.281100e+02
7.412590e+02
2.283930e+02
2.042310e+02
2.161830e+02
1.723120e+02
5.342420e+02
3.243040e+02
4.208620e+02
8.271940e+02
5.792410e+02
4.568300e+02
1.232696e+03
4.164460e+02
4.103580e+02
7.324410e+02
8.642200e+02
5.026530e+02
3.295990e+02
8.781910e+02
3.332380e+02
3.822900e+02
3.835710e+02
2.785960e+02
6.145800e+01
7.586500e+01
2.079930e+02
5.399170e+02
3.365230e+02
5.193460e+02
6.401230e+02
3.240790e+02
4.837010e+02
5.283840e+02
9.441600e+02
7.636560e+02
4.059460e+02
4.086380e+02
3.771440e+02
2.001790e+02
2.244800e+02
5.760950e+02
2.872240e+02
2.106170e+02
6.192310e+02
5.015850e+02
3.579890e+02
1.971180e+02
2.577890e+02
3.881650e+02
2.381240e+02
2.432690e+02
2.466970e+02
6.158420e+02
2.331810e+02
4.004430e+02
4.904750e+02
3.818580e+02
3.357820e+02
3.764160e+02
3.152970e+02
3.624070e+02
6.509230e+02
5.978300e+02
3.654450e+02
5.167870e+02
7.703670e+02
9.440690e+02
6.032700e+02
3.499530e+02
5.314020e+02
4.803020e+02
5.227300e+02
4.480630e+02
1.884260e+02
5.478530e+02
3.445250e+02
4.428160e+02
1.807320e+02
8.746470e+02
9.993930e+02
4.073310e+02
2.883610e+02
4.444300e+02
4.519860e+02
3.580810e+02
3.948830e+02
6.951950e+02
9.813780e+02
8.618830e+02
1.867100e+02
2.525190e+02
6.682000e+01
1.838830e+02
2.040860e+02
3.452480e+02
4.421230e+02
4.786980e+02
5.992380e+02
5.468470e+02
4.584630e+02
4.827400e+02
4.187990e+02
4.009780e+02
7.630880e+02
6.525990e+02
4.449660e+02
1.869370e+02
2.625960e+02
2.694150e+02
3.585330e+02
5.633510e+02
3.389510e+02
7.827860e+02
1.969880e+02
3.682470e+02
5.588190e+02
5.914380e+02
2.935620e+02
2.869090e+02
9.016480e+02
7.693740e+02
1.995670e+02
5.256040e+02
2.312850e+02
3.463970e+02
6.999400e+02
6.668090e+02
5.744600e+02
7.043680e+02
5.585440e+02
4.255320e+02
3.585270e+02
6.209600e+02
5.002900e+02
2.994290e+02
4.639960e+02
3.936640e+02
8.859590e+02
3.587800e+02
2.996830e+02
2.318210e+02
4.212650e+02
2.098280e+02
3.588010e+02
8.311500e+01
2.841520e+02
4.030340e+02
3.591080e+02
9.501430e+02
3.699020e+02
8.859230e+02
3.737840e+02
3.237660e+02
2.142490e+02
3.373260e+02
9.019960e+02
9.496970e+02
5.537580e+02
4.980230e+02
8.422470e+02
5.231830e+02
2.304990e+02
5.265550e+02
5.786410e+02
6.987300e+02
2.040280e+02
5.231590e+02
4.814780e+02
7.715130e+02
3.262270e+02
7.870600e+02
3.583680e+02
2.357010e+02
7.080590e+02
3.484390e+02
4.992060e+02
2.831520e+02
6.508130e+02
6.952100e+02
4.049570e+02
3.500220e+02
5.259680e+02
8.460600e+02
6.703810e+02
1.610900e+02
5.983830e+02
4.059460e+02
5.419280e+02
3.136980e+02
2.689200e+02
1.957470e+02
1.780370e+02
1.746420e+02
5.314590e+02
9.390350e+02
8.881800e+02
2.898100e+02
4.133170e+02
4.451010e+02
7.481640e+02
2.248020e+02
8.681880e+02
5.614010e+02
6.573580e+02
4.073470e+02
1.003551e+03
1.891990e+02
3.483790e+02
8.029170e+02
4.013860e+02
8.090650e+02
4.982510e+02
5.452360e+02
6.973400e+02
2.298960e+02
3.479520e+02
3.198260e+02
5.443370e+02
7.592900e+02
2.797820e+02
3.088950e+02
5.436410e+02
4.815250e+02
4.907380e+02
7.040900e+02
1.737630e+02
2.636670e+02
7.367110e+02
6.697910e+02
2.318710e+02
5.740450e+02
2.110940e+02
4.057660e+02
3.422860e+02
5.510650e+02
1.831330e+02
2.519670e+02
3.868200e+02
7.852370e+02
1.068307e+03
5.880350e+02
6.488620e+02
1.182992e+03
3.673170e+02
2.660810e+02
5.216870e+02
1.764750e+02
2.888320e+02
3.423100e+02
1.066713e+03
3.852020e+02
2.750090e+02
3.886310e+02
2.926190e+02
1.765900e+02
3.727330e+02
3.745680e+02
3.620470e+02
2.055950e+02
2.929760e+02
5.965870e+02
2.470000e+02
2.642640e+02
6.585200e+01
5.247780e+02
8.937830e+02
5.634510e+02
3.048760e+02
1.543710e+02
7.267410e+02
5.427180e+02
2.754430e+02
5.324190e+02
5.411510e+02
3.214250e+02
3.887400e+02
4.698200e+01
3.859330e+02
3.917670e+02
5.278290e+02
8.559600e+01
2.710290e+02
4.111790e+02
2.717000e+02
1.382030e+03
4.660080e+02
5.790120e+02
7.402600e+01
4.394450e+02
7.908300e+01
5.206550e+02
3.551630e+02
4.777050e+02
2.651520e+02
5.190250e+02
4.384320e+02
4.386050e+02
5.953850e+02
7.957190e+02
2.739610e+02
1.830750e+02
6.611330e+02
5.635690e+02
3.964130e+02
9.249840e+02
4.162140e+02
8.421880e+02
5.249880e+02
9.812840e+02
2.192200e+02
3.961370e+02
6.153760e+02
3.382930e+02
8.351220e+02
4.778540e+02
6.639150e+02
4.397690e+02
3.404860e+02
3.997760e+02
1.868130e+02
3.437100e+02
3.454010e+02
4.983290e+02
3.595940e+02
3.198510e+02
1.907430e+02
2.002500e+02
2.110790e+02
5.372750e+02
6.428340e+02
5.404140e+02
8.401710e+02
5.795040e+02
5.168660e+02
8.588900e+01
3.439330e+02
3.963790e+02
3.431950e+02
3.542670e+02
1.866970e+02
5.854260e+02
5.368140e+02
3.452750e+02
3.881970e+02
6.184150e+02
4.152890e+02
1.008974e+03
7.008170e+02
6.549740e+02
3.814080e+02
9.168190e+02
5.871540e+02
1.725790e+02
3.719450e+02
1.524990e+02
3.811670e+02
3.674150e+02
6.862780e+02
5.724230e+02
5.269560e+02
1.974470e+02
4.190230e+02
3.719480e+02
5.544450e+02
3.259650e+02
2.370520e+02
3.533120e+02
9.046410e+02
7.016030e+02
3.443910e+02
1.857220e+02
2.190590e+02
2.656860e+02
4.825390e+02
1.556220e+02
4.718580e+02
7.984540e+02
1.722880e+02
4.355620e+02
2.243530e+02
4.342930e+02
1.909500e+02
4.281300e+02
2.008890e+02
4.268970e+02
5.870960e+02
8.616000e+01
5.640010e+02
4.032540e+02
4.442390e+02
3.083390e+02
5.090840e+02
1.752390e+02
6.720010e+02
6.120290e+02
3.557030e+02
2.402600e+02
5.554980e+02
4.751640e+02
6.268050e+02
3.627900e+02
2.244620e+02
4.217040e+02
9.262350e+02
4.471770e+02
4.888370e+02
2.316740e+02
4.034420e+02
6.304700e+02
3.807950e+02
8.855600e+02
3.827340e+02
6.210920e+02
3.917970e+02
4.904230e+02
5.432920e+02
2.877150e+02
7.674980e+02
1.138055e+03
1.842540e+02
6.463570e+02
2.667980e+02
5.352280e+02
4.243610e+02
4.432700e+02
3.594560e+02
4.821450e+02
3.561840e+02
4.762010e+02
7.150500e+01
4.518050e+02
4.536610e+02
4.428310e+02
5.232290e+02
3.597400e+02
6.087330e+02
3.935920e+02
2.823300e+02
3.425100e+02
7.938030e+02
2.935430e+02
4.851990e+02
3.543780e+02
6.287350e+02
2.783590e+02
1.020990e+03
1.904450e+02
3.970940e+02
4.509530e+02
6.753710e+02
5.244640e+02
1.760060e+02
4.534640e+02
5.373550e+02
1.891700e+02
3.543310e+02
5.438630e+02
3.831230e+02
2.285180e+02
2.658120e+02
1.017578e+03
5.074530e+02
3.997360e+02
3.660530e+02
2.198370e+02
3.322700e+02
6.171180e+02
6.623130e+02
5.380660e+02
1.950950e+02
7.509770e+02
5.592330e+02
3.284130e+02
3.871990e+02
8.105540e+02
6.572140e+02
2.205330e+02
2.370590e+02
3.443850e+02
2.501980e+02
8.417790e+02
9.278230e+02
2.702360e+02
6.332540e+02
2.361290e+02
6.701140e+02
3.401270e+02
5.199920e+02
2.397350e+02
5.801040e+02
5.987030e+02
1.106150e+03
1.744440e+02
2.416240e+02
7.614260e+02
5.437210e+02
3.471220e+02
5.685100e+01
4.183370e+02
2.586390e+02
3.908370e+02
2.376440e+02
6.754390e+02
3.598340e+02
3.361170e+02
1.046042e+03
4.368550e+02
6.506480e+02


==> figs/latency-udp-cdf.dat <==
100 0.0278689
200 0.119672
300 0.268852
400 0.493443
500 0.681967
600 0.809836
700 0.87377
800 0.927869
900 0.968852
1000 0.978689
1100 0.988525
1200 0.993443
1300 0.995082
1400 0.995082
1500 0.996721
1600 0.998361
1700 0.998361
1800 0.998361
1900 0.998361
2000 1
2100 1
2200 1
2300 1
2400 1
2500 1
2600 1
2700 1
2800 1
2900 1
3000 1
3100 1
3200 1
3300 1
3400 1
3500 1
3600 1
3700 1
3800 1
3900 1
4000 1
4100 1
4200 1
4300 1
4400 1
4500 1
4600 1
4700 1
4800 1
4900 1
5000 1
5100 1
5200 1
5300 1
5400 1
5500 1
5600 1
5700 1
5800 1
5900 1
6000 1
6100 1
6200 1
6300 1
6400 1
6500 1
6600 1
6700 1
6800 1
6900 1
7000 1
7100 1
7200 1
7300 1
7400 1
7500 1
7600 1
7700 1
7800 1
7900 1
8000 1
8100 1
8200 1
8300 1
8400 1
8500 1
8600 1
8700 1
8800 1
8900 1
9000 1
9100 1
9200 1
9300 1
9400 1
9500 1
9600 1
9700 1
9800 1
9900 1
10000 1
10100 1
10200 1
10300 1
10400 1
10500 1
10600 1
10700 1
10800 1
10900 1
11000 1
11100 1
11200 1
11300 1
11400 1
11500 1
11600 1
11700 1
11800 1
11900 1
12000 1
12100 1
12200 1
12300 1
12400 1
12500 1
12600 1
12700 1
12800 1
12900 1
13000 1
13100 1
13200 1
13300 1
13400 1
13500 1
13600 1
13700 1
13800 1
13900 1
14000 1
14100 1
14200 1
14300 1
14400 1
14500 1
14600 1
14700 1
14800 1
14900 1
15000 1
15100 1
15200 1
15300 1
15400 1
15500 1
15600 1
15700 1
15800 1
15900 1
16000 1
16100 1
16200 1
16300 1
16400 1
16500 1
16600 1
16700 1
16800 1
16900 1
17000 1
17100 1
17200 1
17300 1
17400 1
17500 1
17600 1
17700 1
17800 1
17900 1
18000 1
18100 1
18200 1
18300 1
18400 1
18500 1
18600 1
18700 1
18800 1
18900 1
19000 1
19100 1
19200 1
19300 1
19400 1
19500 1
19600 1
19700 1
19800 1
19900 1
20000 1
20100 1
20200 1
20300 1
20400 1
20500 1
20600 1
20700 1
20800 1
20900 1
21000 1
21100 1
21200 1
21300 1
21400 1
21500 1
21600 1
21700 1
21800 1
21900 1
22000 1
22100 1
22200 1
22300 1
22400 1
22500 1
22600 1
22700 1
22800 1
22900 1
23000 1
23100 1
23200 1
23300 1
23400 1
23500 1
23600 1
23700 1
23800 1
23900 1
24000 1
24100 1
24200 1
24300 1
24400 1
24500 1
24600 1
24700 1
24800 1
24900 1
25000 1
25100 1
25200 1
25300 1
25400 1
25500 1
25600 1
25700 1
25800 1
25900 1
26000 1
26100 1
26200 1
26300 1
26400 1
26500 1
26600 1
26700 1
26800 1
26900 1
27000 1
27100 1
27200 1
27300 1
27400 1
27500 1
27600 1
27700 1
27800 1
27900 1
28000 1
28100 1
28200 1
28300 1
28400 1
28500 1
28600 1
28700 1
28800 1
28900 1
29000 1
29100 1
29200 1
29300 1
29400 1
29500 1
29600 1
29700 1
29800 1
29900 1
30000 1
30100 1
30200 1
30300 1
30400 1
30500 1
30600 1
30700 1
30800 1
30900 1
31000 1
31100 1
31200 1
31300 1
31400 1
31500 1
31600 1
31700 1
31800 1
31900 1
32000 1
32100 1
32200 1
32300 1
32400 1
32500 1
32600 1
32700 1
32800 1
32900 1
33000 1
33100 1
33200 1
33300 1
33400 1
33500 1
33600 1
33700 1
33800 1
33900 1
34000 1
34100 1
34200 1
34300 1
34400 1
34500 1
34600 1
34700 1
34800 1
34900 1
35000 1
35100 1
35200 1
35300 1
35400 1
35500 1
35600 1
35700 1
35800 1
35900 1
36000 1
36100 1
36200 1
36300 1
36400 1
36500 1
36600 1
36700 1
36800 1
36900 1
37000 1
37100 1
37200 1
37300 1
37400 1
37500 1
37600 1
37700 1
37800 1
37900 1
38000 1
38100 1
38200 1
38300 1
38400 1
38500 1
38600 1
38700 1
38800 1
38900 1
39000 1
39100 1
39200 1
39300 1
39400 1
39500 1
39600 1
39700 1
39800 1
39900 1
40000 1
40100 1
40200 1
40300 1
40400 1
40500 1
40600 1
40700 1
40800 1
40900 1
41000 1
41100 1
41200 1
41300 1
41400 1
41500 1
41600 1
41700 1
41800 1
41900 1
42000 1
42100 1
42200 1
42300 1
42400 1
42500 1
42600 1
42700 1
42800 1
42900 1
43000 1
43100 1
43200 1
43300 1
43400 1
43500 1
43600 1
43700 1
43800 1
43900 1
44000 1
44100 1
44200 1
44300 1
44400 1
44500 1
44600 1
44700 1
44800 1
44900 1
45000 1
45100 1
45200 1
45300 1
45400 1
45500 1
45600 1
45700 1
45800 1
45900 1
46000 1
46100 1
46200 1
46300 1
46400 1
46500 1
46600 1
46700 1
46800 1
46900 1
47000 1
47100 1
47200 1
47300 1
47400 1
47500 1
47600 1
47700 1
47800 1
47900 1
48000 1
48100 1
48200 1
48300 1
48400 1
48500 1
48600 1
48700 1
48800 1
48900 1
49000 1
49100 1
49200 1
49300 1
49400 1
49500 1
49600 1
49700 1
49800 1
49900 1
50000 1


==> figs/latency-udp.dat <==
2.441330e+02
7.090090e+02
1.502847e+03
3.218640e+02
3.917260e+02
8.836330e+02
4.314680e+02
4.187870e+02
3.779880e+02
5.574180e+02
5.486200e+02
5.727960e+02
2.296810e+02
7.015290e+02
7.299250e+02
6.153350e+02
2.778400e+02
4.032520e+02
1.781350e+02
3.364980e+02
7.266800e+01
4.087520e+02
2.090490e+02
7.155300e+02
4.663580e+02
3.998480e+02
8.759710e+02
7.662490e+02
7.735570e+02
2.082030e+02
7.255000e+01
3.590780e+02
8.174220e+02
3.042700e+02
2.470070e+02
8.186680e+02
6.421660e+02
8.315280e+02
2.626070e+02
5.168480e+02
2.424310e+02
1.035450e+02
2.853610e+02
4.272140e+02
5.046000e+02
2.147430e+02
6.151710e+02
4.402280e+02
5.493680e+02
4.651260e+02
4.633880e+02
1.750680e+02
2.961170e+02
3.733440e+02
1.453902e+03
3.713120e+02
8.748080e+02
8.493440e+02
6.991890e+02
3.773960e+02
6.702560e+02
4.573290e+02
4.516450e+02
5.100310e+02
6.323500e+02
2.476850e+02
3.734810e+02
4.966890e+02
3.586300e+02
5.782820e+02
4.654570e+02
7.476920e+02
8.449570e+02
4.026050e+02
3.579850e+02
5.623820e+02
3.364270e+02
3.076200e+02
3.822230e+02
7.389010e+02
7.639530e+02
3.919740e+02
6.565590e+02
8.017110e+02
3.806640e+02
4.934940e+02
3.485700e+02
5.981540e+02
3.727070e+02
4.329540e+02
3.062370e+02
1.871310e+02
2.932880e+02
3.974410e+02
3.859600e+02
1.775780e+02
7.853250e+02
5.500530e+02
2.501170e+02
1.177780e+02
5.078200e+02
2.990330e+02
3.778960e+02
4.103350e+02
2.902580e+02
2.188550e+02
5.692620e+02
4.184690e+02
1.620270e+02
1.075609e+03
8.180970e+02
4.314600e+02
5.204500e+02
4.706520e+02
2.044270e+02
1.906060e+02
4.865510e+02
1.906650e+02
5.460000e-01
6.021950e+02
6.932590e+02
4.860960e+02
5.227890e+02
3.736360e+02
3.174870e+02
4.294880e+02
4.402200e+02
5.641870e+02
5.637880e+02
2.322150e+02
3.320940e+02
4.364940e+02
4.945380e+02
2.082500e+02
3.394840e+02
2.306780e+02
4.364110e+02
2.582500e+02
4.768530e+02
1.713940e+02
5.895820e+02
1.225742e+03
4.322710e+02
4.607640e+02
2.241690e+02
3.580540e+02
1.820510e+02
1.715950e+02
2.084450e+02
2.053590e+02
3.414520e+02
6.604930e+02
3.190940e+02
3.370780e+02
1.790910e+02
1.673220e+02
4.672460e+02
4.892310e+02
5.623820e+02
3.975430e+02
7.956690e+02
6.451850e+02
2.444880e+02
1.167234e+03
1.735720e+02
3.397410e+02
1.833540e+02
3.326710e+02
5.486590e+02
3.852030e+02
3.452880e+02
7.823970e+02
2.221430e+02
3.954460e+02
2.231560e+02
3.612410e+02
3.730160e+02
5.877520e+02
1.612140e+02
5.344760e+02
1.718870e+02
4.469490e+02
9.190780e+02
9.152910e+02
2.089280e+02
6.158380e+02
1.675950e+02
1.134353e+03
6.167820e+02
7.014220e+02
3.892980e+02
3.882070e+02
4.399880e+02
3.701180e+02
3.220900e+02
3.506410e+02
3.937370e+02
4.899150e+02
5.872600e+02
4.683510e+02
5.165560e+02
5.172330e+02
5.207360e+02
4.962760e+02
2.238090e+02
6.698150e+02
3.359410e+02
2.139870e+02
3.627060e+02
5.398060e+02
5.460680e+02
2.528800e+02
4.458870e+02
8.168700e+01
3.331210e+02
3.672260e+02
8.424290e+02
3.533720e+02
1.787560e+02
5.427730e+02
4.183530e+02
5.306490e+02
1.953710e+02
2.481760e+02
2.935890e+02
5.682250e+02
2.369320e+02
3.660320e+02
3.414790e+02
1.797810e+02
5.213750e+02
2.606000e+02
2.093740e+02
2.332570e+02
3.975780e+02
2.993450e+02
8.707700e+01
2.656940e+02
4.681720e+02
4.013670e+02
6.523800e+01
4.270740e+02
3.874440e+02
4.587190e+02
5.732330e+02
2.312350e+02
7.794760e+02
4.669150e+02
2.604970e+02
3.288250e+02
3.386930e+02
1.940060e+02
1.800590e+02
5.096450e+02
3.231160e+02
1.121377e+03
6.041440e+02
4.344990e+02
4.824410e+02
2.874410e+02
8.646920e+02
3.681850e+02
3.196150e+02
4.054490e+02
1.539340e+02
8.634100e+01
6.804520e+02
3.191950e+02
1.860860e+02
6.833500e+02
4.647560e+02
7.336950e+02
4.314540e+02
5.182300e+02
4.563820e+02
3.274260e+02
3.874750e+02
2.896630e+02
4.186350e+02
2.131770e+02
3.294460e+02
3.174440e+02
3.764100e+02
2.522630e+02
4.961590e+02
4.850130e+02
2.883640e+02
4.757990e+02
3.386600e+02
4.418040e+02
4.459150e+02
6.490970e+02
4.269790e+02
5.563910e+02
4.945400e+02
6.375470e+02
4.147370e+02
2.330260e+02
7.486170e+02
3.396240e+02
3.570770e+02
4.143910e+02
2.173510e+02
7.396560e+02
8.139400e+01
8.805120e+02
5.279410e+02
2.893980e+02
8.810330e+02
4.897650e+02
4.969700e+02
7.271620e+02
6.494700e+01
2.064390e+02
3.546970e+02
3.126590e+02
4.070050e+02
3.305840e+02
2.961330e+02
2.407870e+02
4.105290e+02
3.202680e+02
1.902290e+02
5.306040e+02
1.895760e+02
3.423400e+02
8.572220e+02
3.252800e+02
2.079620e+02
4.900310e+02
3.785960e+02
1.066233e+03
6.332140e+02
1.845240e+02
4.390940e+02
3.467320e+02
5.431570e+02
3.520490e+02
5.355110e+02
6.102140e+02
7.278630e+02
4.050510e+02
5.122500e+02
3.774130e+02
3.739170e+02
7.708220e+02
3.554060e+02
3.143280e+02
4.126900e+02
1.729600e+02
5.807310e+02
3.241540e+02
3.377590e+02
3.697940e+02
1.713260e+02
5.385890e+02
6.938410e+02
5.159570e+02
5.452350e+02
7.302030e+02
2.307440e+02
2.556830e+02
4.945170e+02
4.634540e+02
2.332860e+02
6.364100e+02
5.216430e+02
4.630700e+02
7.764800e+02
5.820020e+02
2.230490e+02
3.952620e+02
3.490640e+02
3.073650e+02
3.506340e+02
5.414130e+02
5.176790e+02
5.587020e+02
2.390200e+02
3.294850e+02
4.931510e+02
4.711020e+02
2.809320e+02
1.746930e+02
2.428420e+02
7.333670e+02
5.575680e+02
3.732750e+02
4.444030e+02
2.043310e+02
4.618290e+02
2.538580e+02
6.680690e+02
1.692390e+02
3.814970e+02
4.203780e+02
4.760680e+02
4.114300e+02
1.834780e+02
1.751400e+02
2.306960e+02
8.641610e+02
5.170050e+02
2.412010e+02
6.259490e+02
1.895100e+02
6.607250e+02
3.477300e+02
8.186060e+02
7.177280e+02
3.864190e+02
9.753300e+02
4.879660e+02
3.990840e+02
1.788640e+02
4.454380e+02
8.157190e+02
4.669920e+02
4.481980e+02
2.484750e+02
1.746490e+02
1.725730e+02
1.080461e+03
6.604340e+02
4.356230e+02
3.619710e+02
1.732260e+02
6.184050e+02
7.014480e+02
4.247130e+02
4.936820e+02
4.033670e+02
6.618730e+02
3.728360e+02
6.730600e+01
8.974740e+02
3.801900e+01
6.425470e+02
2.108650e+02
8.196400e+01
5.536050e+02
3.291750e+02
3.860260e+02
5.001320e+02
1.932390e+02
5.215670e+02
1.789300e+02
5.048030e+02
2.273000e+02
2.013390e+02
3.726610e+02
1.832290e+02
2.850520e+02
5.379220e+02
8.150400e+01
4.629740e+02
4.157720e+02
2.243850e+02
4.382160e+02
3.614750e+02
2.450620e+02
1.087520e+02
6.641520e+02
8.808090e+02
1.038629e+03
7.419880e+02
2.324700e+02
2.193810e+02
6.523660e+02
3.535030e+02
3.529730e+02
3.687400e+02
2.042510e+02
3.973740e+02
1.866790e+02
5.820530e+02
2.315890e+02
2.309300e+02
3.363810e+02
5.326540e+02
7.100110e+02
5.745540e+02
1.898960e+02
1.667750e+02
4.477880e+02
7.033780e+02
3.506660e+02
5.359760e+02
3.461460e+02
3.244840e+02
4.384590e+02
8.483900e+02
7.314290e+02
4.821650e+02
8.943090e+02
5.406280e+02
3.964640e+02
4.903150e+02
1.532290e+02
3.732330e+02
3.841290e+02
6.784230e+02
6.614520e+02
1.858240e+02
4.952100e+02
5.490060e+02
2.150820e+02
3.544260e+02
9.037230e+02
7.009950e+02
2.189420e+02
4.456600e+01
5.775920e+02
4.657980e+02
1.550800e+02
1.815680e+02
4.786910e+02
2.276550e+02
3.532040e+02
3.690700e+02
1.698750e+02
2.397620e+02
3.630760e+02
4.949960e+02
4.425850e+02
4.015490e+02
2.411680e+02
3.809310e+02
3.605690e+02
4.848260e+02
4.982100e+02
8.538030e+02
2.594550e+02
3.270350e+02
4.651740e+02
2.748840e+02
4.039230e+02
1.064206e+03
3.800980e+02
3.482600e+02
4.410500e+02
3.734150e+02
5.954450e+02
9.099780e+02
1.624900e+02
1.919116e+03
3.448710e+02
3.126690e+02
4.391790e+02
3.614860e+02
4.884640e+02
4.920740e+02
7.145100e+01
2.358980e+02
5.146400e+02
4.048520e+02
7.224020e+02
3.712230e+02
9.202100e+01
3.331630e+02
4.194510e+02
4.849280e+02
3.806200e+02
2.984520e+02
3.923250e+02
2.137970e+02
4.025230e+02
5.608800e+02
8.281530e+02
2.064560e+02
5.154340e+02
4.611970e+02
2.653440e+02
4.388560e+02
3.487960e+02
5.073020e+02
2.310390e+02
4.804290e+02
6.636830e+02
6.187520e+02
5.704780e+02
6.941420e+02
3.751340e+02
5.087470e+02
3.659010e+02
7.691320e+02
3.015260e+02
3.287390e+02
3.748970e+02
4.561280e+02
6.638940e+02
3.795570e+02
8.279020e+02
2.982630e+02
5.560980e+02
9.277540e+02
9.169700e+01
1.803970e+02
5.514080e+02
5.397210e+02
1.886970e+02
5.153710e+02
1.959360e+02
6.934800e+02
3.600250e+02
7.004460e+02
1.083710e+03
5.275510e+02
5.923090e+02


==> figs/latency_cdf.dat <==
0.25 0.00464253
0.5 0.0176416
0.75 0.0909935
1 0.183844
1.25 0.292015
1.5 0.406685
1.75 0.49675
2 0.570566
2.25 0.626741
2.5 0.666202
2.75 0.710771
3 0.735376
3.25 0.756732
3.5 0.767409
3.75 0.779944
4 0.792479
4.25 0.801764
4.5 0.806871
4.75 0.81662
5 0.82312
5.25 0.83519
5.5 0.845868
5.75 0.851903
6 0.86026
6.25 0.866295
6.5 0.868617
6.75 0.873723
7 0.878366
7.25 0.881616
7.5 0.884865
7.75 0.886722
8 0.891365
8.25 0.893686
8.5 0.894615
8.75 0.898329
9 0.898793
9.25 0.899721
9.5 0.901114
9.75 0.902043
10 0.902971
10.25 0.904828
10.5 0.909471
10.75 0.911792
11 0.913185
11.25 0.914578
11.5 0.917363
11.75 0.918292
12 0.921077
12.25 0.922934
12.5 0.924327
12.75 0.925255
13 0.927577
13.25 0.929434
13.5 0.931291
13.75 0.931755
14 0.933612
14.25 0.93454
14.5 0.935005
14.75 0.936397
15 0.937326
15.25 0.93779
15.5 0.938719
15.75 0.939647
16 0.940111
16.25 0.940111
16.5 0.940111
16.75 0.940576
17 0.941504
17.25 0.942897
17.5 0.942897
17.75 0.943361
18 0.94429
18.25 0.945218
18.5 0.945218
18.75 0.945682
19 0.946147
19.25 0.946611
19.5 0.947075
19.75 0.948004
20 0.948468
20.25 0.948468
20.5 0.948468
20.75 0.948932
21 0.948932
21.25 0.948932
21.5 0.949396
21.75 0.950325
22 0.950325
22.25 0.950325
22.5 0.950789
22.75 0.950789
23 0.951253
23.25 0.951718
23.5 0.952182
23.75 0.952646
24 0.953575
24.25 0.953575
24.5 0.954039
24.75 0.954039
25 0.954039
25.25 0.954039
25.5 0.954503
25.75 0.954503
26 0.954968
26.25 0.954968
26.5 0.955432
26.75 0.955432
27 0.955896
27.25 0.956825
27.5 0.956825
27.75 0.957753
28 0.957753
28.25 0.957753
28.5 0.957753
28.75 0.957753
29 0.958217
29.25 0.958217
29.5 0.958217
29.75 0.958682
30 0.959146
30.25 0.95961
30.5 0.960074
30.75 0.960074
31 0.960539
31.25 0.960539
31.5 0.961467
31.75 0.96286
32 0.96286
32.25 0.963788
32.5 0.963788
32.75 0.963788
33 0.963788
33.25 0.963788
33.5 0.963788
33.75 0.964253
34 0.964717
34.25 0.964717
34.5 0.964717
34.75 0.965645
35 0.965645
35.25 0.965645
35.5 0.965645
35.75 0.965645
36 0.96611
36.25 0.96611
36.5 0.96611
36.75 0.96611
37 0.96611
37.25 0.966574
37.5 0.967038
37.75 0.967502
38 0.967967
38.25 0.968895
38.5 0.968895
38.75 0.968895
39 0.968895
39.25 0.970288
39.5 0.970752
39.75 0.970752
40 0.971216
40.25 0.972145
40.5 0.972145
40.75 0.972145
41 0.972145
41.25 0.972609
41.5 0.973538
41.75 0.974002
42 0.974466
42.25 0.97493
42.5 0.976787
42.75 0.976787
43 0.976787
43.25 0.977252
43.5 0.977716
43.75 0.977716
44 0.977716
44.25 0.978644
44.5 0.978644
44.75 0.978644
45 0.979109
45.25 0.979573
45.5 0.979573
45.75 0.980037
46 0.980501
46.25 0.980966
46.5 0.98143
46.75 0.98143
47 0.982358
47.25 0.983287
47.5 0.983751
47.75 0.985144
48 0.985608
48.25 0.985608
48.5 0.986537
48.75 0.987001
49 0.988394
49.25 0.989322
49.5 0.989322
49.75 0.989322
50 0.989786
50.25 0.990251
50.5 0.990251
50.75 0.991179
51 0.991179
51.25 0.991643
51.5 0.991643
51.75 0.991643
52 0.991643
52.25 0.991643
52.5 0.991643
52.75 0.991643
53 0.991643
53.25 0.991643
53.5 0.991643
53.75 0.991643
54 0.991643
54.25 0.991643
54.5 0.991643
54.75 0.992572
55 0.993036
55.25 0.993036
55.5 0.993036
55.75 0.993036
56 0.9935
56.25 0.9935
56.5 0.993965
56.75 0.993965
57 0.993965
57.25 0.993965
57.5 0.993965
57.75 0.993965
58 0.993965
58.25 0.994429
58.5 0.994429
58.75 0.994429
59 0.994429
59.25 0.994893
59.5 0.994893
59.75 0.994893
60 0.994893
60.25 0.994893
60.5 0.994893
60.75 0.994893
61 0.994893
61.25 0.994893
61.5 0.994893
61.75 0.995357
62 0.995357
62.25 0.995357
62.5 0.995822
62.75 0.995822
63 0.995822
63.25 0.995822
63.5 0.995822
63.75 0.995822
64 0.995822
64.25 0.995822
64.5 0.995822
64.75 0.995822
65 0.995822
65.25 0.995822
65.5 0.995822
65.75 0.995822
66 0.995822
66.25 0.995822
66.5 0.995822
66.75 0.995822
67 0.995822
67.25 0.995822
67.5 0.995822
67.75 0.995822
68 0.995822
68.25 0.995822
68.5 0.995822
68.75 0.995822
69 0.995822
69.25 0.995822
69.5 0.995822
69.75 0.995822
70 0.995822
70.25 0.995822
70.5 0.995822
70.75 0.995822
71 0.995822
71.25 0.995822
71.5 0.995822
71.75 0.995822
72 0.995822
72.25 0.995822
72.5 0.995822
72.75 0.995822
73 0.995822
73.25 0.995822
73.5 0.995822
73.75 0.995822
74 0.995822
74.25 0.995822
74.5 0.995822
74.75 0.995822
75 0.995822
75.25 0.995822
75.5 0.995822
75.75 0.995822
76 0.995822
76.25 0.995822
76.5 0.995822
76.75 0.995822
77 0.995822
77.25 0.995822
77.5 0.995822
77.75 0.995822
78 0.995822
78.25 0.995822
78.5 0.995822
78.75 0.995822
79 0.995822
79.25 0.995822
79.5 0.995822
79.75 0.995822
80 0.995822
80.25 0.995822
80.5 0.995822
80.75 0.996286
81 0.996286
81.25 0.996286
81.5 0.996286
81.75 0.996286
82 0.996286
82.25 0.996286
82.5 0.996286
82.75 0.996286
83 0.996286
83.25 0.996286
83.5 0.996286
83.75 0.996286
84 0.996286
84.25 0.996286
84.5 0.996286
84.75 0.996286
85 0.996286
85.25 0.996286
85.5 0.996286
85.75 0.996286
86 0.996286
86.25 0.996286
86.5 0.996286
86.75 0.996286
87 0.996286
87.25 0.996286
87.5 0.996286
87.75 0.996286
88 0.996286
88.25 0.996286
88.5 0.996286
88.75 0.996286
89 0.996286
89.25 0.996286
89.5 0.996286
89.75 0.996286
90 0.996286
90.25 0.996286
90.5 0.996286
90.75 0.996286
91 0.99675
91.25 0.99675
91.5 0.99675
91.75 0.99675
92 0.99675
92.25 0.99675
92.5 0.99675
92.75 0.99675
93 0.99675
93.25 0.99675
93.5 0.99675
93.75 0.99675
94 0.99675
94.25 0.99675
94.5 0.99675
94.75 0.99675
95 0.99675
95.25 0.99675
95.5 0.99675
95.75 0.99675
96 0.99675
96.25 0.99675
96.5 0.99675
96.75 0.99675
97 0.99675
97.25 0.99675
97.5 0.99675
97.75 0.99675
98 0.99675
98.25 0.99675
98.5 0.99675
98.75 0.99675
99 0.99675
99.25 0.99675
99.5 0.99675
99.75 0.99675
100 0.99675
100.25 0.99675
100.5 0.99675
100.75 0.99675
101 0.99675
101.25 0.99675
101.5 0.99675
101.75 0.99675
102 0.99675
102.25 0.99675
102.5 0.99675
102.75 0.99675
103 0.99675
103.25 0.99675
103.5 0.99675
103.75 0.99675
104 0.99675
104.25 0.99675
104.5 0.99675
104.75 0.99675
105 0.99675
105.25 0.99675
105.5 0.99675
105.75 0.99675
106 0.99675
106.25 0.99675
106.5 0.99675
106.75 0.997214
107 0.997214
107.25 0.997214
107.5 0.997214
107.75 0.997214
108 0.997214
108.25 0.997214
108.5 0.997214
108.75 0.997214
109 0.997214
109.25 0.997679
109.5 0.997679
109.75 0.997679
110 0.997679
110.25 0.997679
110.5 0.997679
110.75 0.997679
111 0.997679
111.25 0.997679
111.5 0.997679
111.75 0.997679
112 0.997679
112.25 0.997679
112.5 0.997679
112.75 0.997679
113 0.998143
113.25 0.998143
113.5 0.998143
113.75 0.998143
114 0.998143
114.25 0.998143
114.5 0.998143
114.75 0.998143
115 0.998143
115.25 0.998143
115.5 0.998143
115.75 0.998143
116 0.998143
116.25 0.998143
116.5 0.998143
116.75 0.998143
117 0.998143
117.25 0.998143
117.5 0.998143
117.75 0.998143
118 0.998143
118.25 0.998143
118.5 0.998143
118.75 0.998143
119 0.998143
119.25 0.998143
119.5 0.998143
119.75 0.998143
120 0.998143
120.25 0.998143
120.5 0.998143
120.75 0.998143
121 0.998143
121.25 0.998607
121.5 0.998607
121.75 0.998607
122 0.998607
122.25 0.998607
122.5 0.998607
122.75 0.998607
123 0.998607
123.25 0.998607
123.5 0.998607
123.75 0.998607
124 0.998607
124.25 0.998607
124.5 0.998607
124.75 0.998607
125 0.998607
125.25 0.998607
125.5 0.998607
125.75 0.998607
126 0.998607
126.25 0.998607
126.5 0.998607
126.75 0.998607
127 0.998607
127.25 0.998607
127.5 0.998607
127.75 0.998607
128 0.998607
128.25 0.998607
128.5 0.998607
128.75 0.998607
129 0.998607
129.25 0.998607
129.5 0.998607
129.75 0.998607
130 0.998607
130.25 0.998607
130.5 0.998607
130.75 0.998607
131 0.998607
131.25 0.998607
131.5 0.998607
131.75 0.998607
132 0.998607
132.25 0.998607
132.5 0.998607
132.75 0.998607
133 0.998607
133.25 0.998607
133.5 0.998607
133.75 0.998607
134 0.998607
134.25 0.998607
134.5 0.998607
134.75 0.998607
135 0.998607
135.25 0.998607
135.5 0.998607
135.75 0.998607
136 0.998607
136.25 0.998607
136.5 0.998607
136.75 0.998607
137 0.998607
137.25 0.998607
137.5 0.998607
137.75 0.998607
138 0.998607
138.25 0.998607
138.5 0.998607
138.75 0.998607
139 0.998607
139.25 0.998607
139.5 0.998607
139.75 0.998607
140 0.998607
140.25 0.998607
140.5 0.998607
140.75 0.998607
141 0.999071
141.25 0.999071
141.5 0.999071
141.75 0.999071
142 0.999071
142.25 0.999071
142.5 0.999071
142.75 0.999071
143 0.999071
143.25 0.999071
143.5 0.999071
143.75 0.999071
144 0.999071
144.25 0.999071
144.5 0.999071
144.75 0.999071
145 0.999071
145.25 0.999071
145.5 0.999071
145.75 0.999071
146 0.999071
146.25 0.999071
146.5 0.999071
146.75 0.999071
147 0.999071
147.25 0.999071
147.5 0.999071
147.75 0.999071
148 0.999071
148.25 0.999071
148.5 0.999071
148.75 0.999071
149 0.999071
149.25 0.999071
149.5 0.999071
149.75 0.999071
150 0.999071
150.25 0.999071
150.5 0.999071
150.75 0.999071
151 0.999071
151.25 0.999071
151.5 0.999071
151.75 0.999071
152 0.999071
152.25 0.999071
152.5 0.999071
152.75 0.999071
153 0.999071
153.25 0.999071
153.5 0.999071
153.75 0.999071
154 1
154.25 1
154.5 1
154.75 1
155 1
155.25 1
155.5 1
155.75 1
156 1
156.25 1
156.5 1
156.75 1
157 1
157.25 1
157.5 1
157.75 1
158 1
158.25 1
158.5 1
158.75 1
159 1
159.25 1
159.5 1
159.75 1
160 1


==> figs/pathlength-udp-3.dat <==
pathlength: 7
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 4
pathlength: 4
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 4
pathlength: 9
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 4
pathlength: 3
pathlength: 4
pathlength: 3
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 7
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 8
pathlength: 7
pathlength: 9
pathlength: 6
pathlength: 7
pathlength: 5
pathlength: 3
pathlength: 6
pathlength: 7
pathlength: 4
pathlength: 4
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 3
pathlength: 5
pathlength: 4
pathlength: 4
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 3
pathlength: 8
pathlength: 9
pathlength: 6
pathlength: 7
pathlength: 4
pathlength: 5
pathlength: 8
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 5
pathlength: 8
pathlength: 8
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 7
pathlength: 6
pathlength: 7
pathlength: 7
pathlength: 6
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 7
pathlength: 7
pathlength: 6
pathlength: 6
pathlength: 4
pathlength: 7
pathlength: 7
pathlength: 6
pathlength: 6
pathlength: 8
pathlength: 7
pathlength: 5
pathlength: 7
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 4
pathlength: 4
pathlength: 9
pathlength: 5
pathlength: 6
pathlength: 7
pathlength: 5
pathlength: 7
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 7
pathlength: 4
pathlength: 5
pathlength: 7
pathlength: 9
pathlength: 5
pathlength: 4
pathlength: 7
pathlength: 7
pathlength: 3
pathlength: 5
pathlength: 3
pathlength: 7
pathlength: 9
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 4
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 6
pathlength: 4
pathlength: 6
pathlength: 3
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 4
pathlength: 7
pathlength: 12
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 3
pathlength: 5
pathlength: 3
pathlength: 4
pathlength: 5
pathlength: 4
pathlength: 2
pathlength: 8
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 8
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 3
pathlength: 5
pathlength: 8
pathlength: 7
pathlength: 7
pathlength: 4
pathlength: 6
pathlength: 3
pathlength: 7
pathlength: 5
pathlength: 3
pathlength: 4
pathlength: 3
pathlength: 6
pathlength: 2
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 12
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 4
pathlength: 3
pathlength: 3
pathlength: 5
pathlength: 3
pathlength: 3
pathlength: 8
pathlength: 8
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 3
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 8
pathlength: 7
pathlength: 7
pathlength: 6
pathlength: 4
pathlength: 5
pathlength: 9
pathlength: 4
pathlength: 3
pathlength: 4
pathlength: 9
pathlength: 4
pathlength: 6
pathlength: 4
pathlength: 6
pathlength: 7
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 4
pathlength: 8
pathlength: 5
pathlength: 6
pathlength: 3
pathlength: 6
pathlength: 2
pathlength: 7
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 8
pathlength: 4
pathlength: 5
pathlength: 8
pathlength: 3
pathlength: 8
pathlength: 4
pathlength: 6
pathlength: 8
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 8
pathlength: 6
pathlength: 4
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 7
pathlength: 4
pathlength: 8
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 4
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 7
pathlength: 4
pathlength: 4
pathlength: 7
pathlength: 9
pathlength: 5
pathlength: 4
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 4
pathlength: 4
pathlength: 4
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 3
pathlength: 6
pathlength: 4
pathlength: 5
pathlength: 3
pathlength: 4
pathlength: 7
pathlength: 6
pathlength: 3
pathlength: 6
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 7
pathlength: 5
pathlength: 7
pathlength: 4
pathlength: 5
pathlength: 6
pathlength: 2
pathlength: 3
pathlength: 7
pathlength: 5
pathlength: 6
pathlength: 4
pathlength: 3
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 4
pathlength: 4
pathlength: 5
pathlength: 3
pathlength: 6
pathlength: 8
pathlength: 5
pathlength: 7
pathlength: 7
pathlength: 4
pathlength: 4
pathlength: 4
pathlength: 7
pathlength: 5
pathlength: 8
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 5
pathlength: 8
pathlength: 4
pathlength: 8
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 4
pathlength: 4
pathlength: 4
pathlength: 3
pathlength: 7
pathlength: 4
pathlength: 5
pathlength: 8
pathlength: 6
pathlength: 8
pathlength: 9
pathlength: 5
pathlength: 4
pathlength: 6
pathlength: 9
pathlength: 6
pathlength: 3
pathlength: 9
pathlength: 5
pathlength: 4
pathlength: 4
pathlength: 5
pathlength: 2
pathlength: 4
pathlength: 3
pathlength: 6
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 3
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 4
pathlength: 3
pathlength: 3
pathlength: 4
pathlength: 4
pathlength: 5
pathlength: 4
pathlength: 5
pathlength: 5
pathlength: 3
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 8
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 7
pathlength: 6
pathlength: 9
pathlength: 4
pathlength: 6
pathlength: 6
pathlength: 8
pathlength: 8
pathlength: 5
pathlength: 7
pathlength: 4
pathlength: 5
pathlength: 6
pathlength: 4
pathlength: 4
pathlength: 6
pathlength: 8
pathlength: 4
pathlength: 7
pathlength: 8
pathlength: 7
pathlength: 3
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 8
pathlength: 9
pathlength: 8
pathlength: 5
pathlength: 4
pathlength: 3
pathlength: 2
pathlength: 3
pathlength: 4
pathlength: 5
pathlength: 4
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 8
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 8
pathlength: 6
pathlength: 4
pathlength: 4
pathlength: 6
pathlength: 5
pathlength: 8
pathlength: 5
pathlength: 9
pathlength: 4
pathlength: 4
pathlength: 7
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 8
pathlength: 6
pathlength: 4
pathlength: 7
pathlength: 4
pathlength: 4
pathlength: 6
pathlength: 7
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 7
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 6
pathlength: 10
pathlength: 4
pathlength: 3
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 3
pathlength: 5
pathlength: 6
pathlength: 3
pathlength: 8
pathlength: 4
pathlength: 8
pathlength: 6
pathlength: 4
pathlength: 4
pathlength: 3
pathlength: 5
pathlength: 11
pathlength: 7
pathlength: 5
pathlength: 9
pathlength: 6
pathlength: 6
pathlength: 6
pathlength: 7
pathlength: 8
pathlength: 5
pathlength: 4
pathlength: 8
pathlength: 6
pathlength: 4
pathlength: 9
pathlength: 5
pathlength: 5
pathlength: 7
pathlength: 3
pathlength: 4
pathlength: 4
pathlength: 6
pathlength: 9
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 8
pathlength: 8
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 6
pathlength: 3
pathlength: 3
pathlength: 3
pathlength: 3
pathlength: 7
pathlength: 10
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 8
pathlength: 4
pathlength: 7
pathlength: 5
pathlength: 8
pathlength: 7
pathlength: 6
pathlength: 3
pathlength: 5
pathlength: 6
pathlength: 7
pathlength: 7
pathlength: 5
pathlength: 6
pathlength: 8
pathlength: 4
pathlength: 3
pathlength: 4
pathlength: 8
pathlength: 7
pathlength: 5
pathlength: 4
pathlength: 4
pathlength: 4
pathlength: 7
pathlength: 6
pathlength: 3
pathlength: 4
pathlength: 7
pathlength: 8
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 6
pathlength: 3
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 9
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 3
pathlength: 7
pathlength: 4
pathlength: 12
pathlength: 8
pathlength: 3
pathlength: 5
pathlength: 6
pathlength: 4
pathlength: 5
pathlength: 7
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 4
pathlength: 3
pathlength: 7
pathlength: 9
pathlength: 6
pathlength: 5
pathlength: 3
pathlength: 6
pathlength: 4
pathlength: 4
pathlength: 9
pathlength: 7
pathlength: 5
pathlength: 4
pathlength: 3
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 3
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 5
pathlength: 3
pathlength: 7
pathlength: 3
pathlength: 4
pathlength: 7
pathlength: 6
pathlength: 4
pathlength: 4
pathlength: 8
pathlength: 8
pathlength: 6
pathlength: 6
pathlength: 4
pathlength: 5
pathlength: 7
pathlength: 8
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 10
pathlength: 8
pathlength: 7
pathlength: 3
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 3
pathlength: 4
pathlength: 4
pathlength: 6
pathlength: 4
pathlength: 4
pathlength: 3
pathlength: 5
pathlength: 4
pathlength: 6
pathlength: 7
pathlength: 9
pathlength: 9
pathlength: 6
pathlength: 6
pathlength: 3
pathlength: 3
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 7
pathlength: 7
pathlength: 4
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 9
pathlength: 8
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 9
pathlength: 4
pathlength: 3
pathlength: 2
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 7
pathlength: 9
pathlength: 4
pathlength: 6
pathlength: 4
pathlength: 8
pathlength: 6
pathlength: 3
pathlength: 3
pathlength: 11
pathlength: 7
pathlength: 6
pathlength: 2
pathlength: 5
pathlength: 6
pathlength: 6
pathlength: 2
pathlength: 4
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 4
pathlength: 5
pathlength: 3
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 4
pathlength: 7
pathlength: 7
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 3
pathlength: 6
pathlength: 6
pathlength: 4
pathlength: 5
pathlength: 8
pathlength: 6
pathlength: 8
pathlength: 4
pathlength: 4
pathlength: 5
pathlength: 9
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 10
pathlength: 6
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 6
pathlength: 7
pathlength: 9
pathlength: 2
pathlength: 8
pathlength: 7
pathlength: 5
pathlength: 4
pathlength: 7
pathlength: 4
pathlength: 7
pathlength: 4
pathlength: 7
pathlength: 2
pathlength: 6
pathlength: 7
pathlength: 7
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 10
pathlength: 4
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 3
pathlength: 8
pathlength: 7
pathlength: 3
pathlength: 5
pathlength: 4
pathlength: 4
pathlength: 4
pathlength: 2
pathlength: 9
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 9
pathlength: 7
pathlength: 8
pathlength: 3
pathlength: 6
pathlength: 5
pathlength: 6
pathlength: 5
pathlength: 7
pathlength: 7
pathlength: 5
pathlength: 5
pathlength: 5
pathlength: 6
pathlength: 10
pathlength: 9
pathlength: 6
pathlength: 7
pathlength: 6
pathlength: 8
pathlength: 6
pathlength: 8
pathlength: 5
pathlength: 6
pathlength: 4
pathlength: 8
pathlength: 3
pathlength: 4
pathlength: 8
pathlength: 7
pathlength: 4
pathlength: 3
pathlength: 6
pathlength: 6
pathlength: 6
pathlength: 3
pathlength: 7
pathlength: 4
pathlength: 6
pathlength: 12
pathlength: 5
pathlength: 10


==> figs/pathlength-udp.dat <==
5
6
5
6
6
6
5
7
4
6
5
7
4
6
6
5
6
6
3
4
3
7
5
7
6
5
8
9
6
5
3
5
7
4
4
6
5
5
4
5
5
4
3
8
7
4
5
5
7
5
5
5
4
5
6
5
7
7
7
4
6
5
5
6
7
6
4
7
6
8
7
5
7
6
5
5
5
4
4
9
5
6
7
7
6
7
6
7
4
7
5
4
7
3
5
3
9
6
5
4
5
5
4
6
4
3
7
6
4
12
5
9
5
6
3
3
5
4
2
8
5
6
5
5
3
3
5
8
7
6
3
7
5
3
4
3
6
5
5
4
5
12
6
5
5
4
3
3
5
3
3
8
6
6
5
3
6
4
6
6
8
7
5
9
4
3
4
4
6
4
6
7
4
5
4
4
5
6
3
6
2
7
5
8
4
5
3
8
4
6
8
6
6
5
4
5
6
8
6
5
5
6
6
4
4
7
4
5
6
7
6
5
5
4
4
4
6
6
5
6
4
6
3
4
5
7
5
5
2
3
5
4
3
6
5
6
5
4
4
5
3
4
4
5
8
5
8
5
5
4
4
4
3
7
4
8
8
5
4
4
9
4
4
5
2
4
6
5
3
7
5
6
6
6
6
4
3
3
5
5
5
5
6
5
6
5
5
5
5
7
5
6
4
6
6
8
8
4
7
4
5
4
6
8
4
8
7
3
6
5
5
8
3
2
3
4
5
4
5
7
5
5
5
6
4
5
8
5
4
7
6
8
6
4
4
4
7
6
5
7
7
5
6
6
6
10
4
3
4
3
5
3
4
6
4
5
7
6
6
8
4
5
6
4
4
8
6
4
9
6
5
7
3
6
4
6
5
7
6
5
6
6
6
3
3
10
6
5
5
4
5
7
6
3
7
7
6
8
4
3
4
8
4
4
7
3
8
4
8
5
5
6
6
6
3
6
5
5
5
5
3
4
12
8
3
5
4
5
6
5
6
5
5
4
3
9
3
6
4
4
9
7
5
4
3
5
3
6
5
4
5
3
6
7
3
4
6
4
6
6
4
5
7
6
10
8
7
3
9
5
6
5
6
6
3
6
4
3
4
7
9
6
3
3
5
7
5
7
4
5
5
9
8
7
8
6
4
3
2
6
5
6
9
4
4
6
3
3
11
7
6
2
7
6
2
4
6
5
5
4
3
5
5
6
4
5
3
6
4
5
6
8
4
4
5
5
6
10
6
5
5
6
7
9
2
8
5
4
7
4
7
7
2
6
7
6
6
5
4
7
5
6
4
5
6
4
8
6
7
3
4
4
2
6
6
5
5
7
7
8
6
5
6
6
5
7
5
5
5
6
6
7
8
6
6
8
3
4
8
7
4
7
3
7
4
6
12
5
10


==> figs/pathlength.dat <==
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
10
10
10
10
10
10
10
10
10
10
10
10
11
11
11
11
11
11
12
12
12
12
12
12
13


==> figs/processed-result.dat <==
5.489000e+00
1.003550e+02
1.164440e+02
1.979660e+02
1.981530e+02
2.031900e+02
2.145910e+02
2.245030e+02
2.262480e+02
2.438310e+02
2.609020e+02
2.636600e+02
2.667690e+02
2.701120e+02
2.710160e+02
2.860220e+02
2.882180e+02
2.892070e+02
2.934570e+02
2.941540e+02
3.109600e+02
3.235210e+02
3.303160e+02
3.362000e+02
3.466930e+02
3.493780e+02
3.541730e+02
3.554360e+02
3.607070e+02
3.642260e+02
3.676060e+02
3.778470e+02
3.830500e+02
4.092320e+02
4.094460e+02
4.205110e+02
4.263900e+02
4.484900e+02
5.066360e+02
5.076220e+02
5.204970e+02
5.301450e+02
5.303440e+02
5.465360e+02
5.489300e+02
5.501760e+02
5.544160e+02
5.553520e+02
5.579050e+02
5.612040e+02
5.619270e+02
5.642050e+02
5.665980e+02
5.670480e+02
5.769900e+02
5.782450e+02
5.796810e+02
5.812670e+02
5.893000e+02
6.067020e+02
6.081990e+02
6.110460e+02
6.123740e+02
6.131300e+02
6.140740e+02
6.181520e+02
6.193840e+02
6.213660e+02
6.265400e+02
6.275910e+02
6.275930e+02
6.278790e+02
6.282180e+02
6.304200e+02
6.305560e+02
6.309500e+02
6.313480e+02
6.319930e+02
6.345360e+02
6.377120e+02
6.391850e+02
6.409030e+02
6.416920e+02
6.421580e+02
6.446480e+02
6.446640e+02
6.447330e+02
6.451100e+02
6.452460e+02
6.460440e+02
6.467700e+02
6.469790e+02
6.475380e+02
6.516740e+02
6.521470e+02
6.524050e+02
6.554620e+02
6.560050e+02
6.583090e+02
6.600070e+02
6.605850e+02
6.627200e+02
6.633850e+02
6.651430e+02
6.693230e+02
6.701210e+02
6.721420e+02
6.725250e+02
6.736930e+02
6.739320e+02
6.740540e+02
6.746700e+02
6.770340e+02
6.771960e+02
6.773670e+02
6.774490e+02
6.786420e+02
6.787590e+02
6.848810e+02
6.856550e+02
6.857960e+02
6.864240e+02
6.876390e+02
6.877360e+02
6.909140e+02
6.914860e+02
6.922090e+02
6.941530e+02
6.963570e+02
6.968490e+02
6.968760e+02
6.974500e+02
6.980080e+02
6.993800e+02
6.997410e+02
6.997720e+02
7.010370e+02
7.016340e+02
7.017910e+02
7.037360e+02
7.038620e+02
7.059080e+02
7.061030e+02
7.061900e+02
7.071440e+02
7.079520e+02
7.095080e+02
7.097820e+02
7.098090e+02
7.105690e+02
7.107510e+02
7.115760e+02
7.129000e+02
7.157190e+02
7.157510e+02
7.159680e+02
7.163550e+02
7.169300e+02
7.181070e+02
7.182770e+02
7.191350e+02
7.206010e+02
7.209010e+02
7.210240e+02
7.231840e+02
7.261200e+02
7.265100e+02
7.265340e+02
7.270570e+02
7.292290e+02
7.316340e+02
7.320980e+02
7.323040e+02
7.331960e+02
7.341230e+02
7.351570e+02
7.358160e+02
7.361640e+02
7.364810e+02
7.372440e+02
7.373300e+02
7.375130e+02
7.382340e+02
7.382450e+02
7.389240e+02
7.389580e+02
7.395700e+02
7.424780e+02
7.427930e+02
7.434160e+02
7.463150e+02
7.467550e+02
7.486980e+02
7.488790e+02
7.490360e+02
7.493630e+02
7.512870e+02
7.513140e+02
7.531920e+02
7.532700e+02
7.538350e+02
7.547350e+02
7.560460e+02
7.575240e+02
7.578300e+02
7.593490e+02
7.599640e+02
7.613940e+02
7.623210e+02
7.624700e+02
7.625010e+02
7.633220e+02
7.634250e+02
7.634920e+02
7.635760e+02
7.637180e+02
7.638910e+02
7.648350e+02
7.674040e+02
7.674630e+02
7.689070e+02
7.694790e+02
7.695320e+02
7.698500e+02
7.706230e+02
7.710990e+02
7.713670e+02
7.734660e+02
7.749490e+02
7.754610e+02
7.774090e+02
7.788510e+02
7.808830e+02
7.835720e+02
7.843120e+02
7.844910e+02
7.846440e+02
7.858970e+02
7.867850e+02
7.883170e+02
7.893010e+02
7.897690e+02
7.909980e+02
7.910230e+02
7.916720e+02
7.926420e+02
7.931380e+02
7.941880e+02
7.947400e+02
7.949580e+02
7.951020e+02
7.972980e+02
7.974950e+02
7.982490e+02
7.994820e+02
8.000090e+02
8.005290e+02
8.031200e+02
8.038800e+02
8.065260e+02
8.075530e+02
8.090070e+02
8.119680e+02
8.121460e+02
8.138630e+02
8.150520e+02
8.151070e+02
8.157680e+02
8.157910e+02
8.175810e+02
8.183270e+02
8.195260e+02
8.204290e+02
8.220550e+02
8.223990e+02
8.226040e+02
8.251620e+02
8.266690e+02
8.274660e+02
8.284060e+02
8.284680e+02
8.290800e+02
8.301580e+02
8.316850e+02
8.319040e+02
8.319180e+02
8.331190e+02
8.348970e+02
8.356320e+02
8.367090e+02
8.369380e+02
8.371430e+02
8.398860e+02
8.399020e+02
8.404650e+02
8.408630e+02
8.422260e+02
8.434480e+02
8.461880e+02
8.464380e+02
8.481240e+02
8.510850e+02
8.525420e+02
8.526000e+02
8.534920e+02
8.571000e+02
8.573820e+02
8.579950e+02
8.581150e+02
8.586690e+02
8.587890e+02
8.601490e+02
8.608010e+02
8.612180e+02
8.616000e+02
8.626890e+02
8.679960e+02
8.694950e+02
8.695870e+02
8.707420e+02
8.710940e+02
8.714570e+02
8.727800e+02
8.749470e+02
8.753550e+02
8.804280e+02
8.842470e+02
8.842710e+02
8.848700e+02
8.850550e+02
8.861100e+02
8.926170e+02
8.968740e+02
8.994870e+02
8.998720e+02
9.010110e+02
9.011690e+02
9.067700e+02
9.077370e+02
9.084780e+02
9.087580e+02
9.155730e+02
9.162750e+02
9.178800e+02
9.181380e+02
9.185610e+02
9.197840e+02
9.198510e+02
9.202440e+02
9.203340e+02
9.208840e+02
9.220720e+02
9.225390e+02
9.225600e+02
9.239500e+02
9.271260e+02
9.288880e+02
9.331130e+02
9.338790e+02
9.344650e+02
9.344770e+02
9.362580e+02
9.407730e+02
9.414420e+02
9.415560e+02
9.421100e+02
9.431610e+02
9.435290e+02
9.461080e+02
9.461850e+02
9.518960e+02
9.522170e+02
9.526680e+02
9.536120e+02
9.549530e+02
9.560410e+02
9.571710e+02
9.604480e+02
9.624560e+02
9.626590e+02
9.651640e+02
9.680500e+02
9.721130e+02
9.733890e+02
9.742080e+02
9.876080e+02
9.881400e+02
9.905980e+02
9.918730e+02
9.933040e+02
9.945290e+02
9.955170e+02
9.957160e+02
9.981990e+02
9.991800e+02
9.995900e+02
1.001465e+03
1.002136e+03
1.002176e+03
1.002726e+03
1.003307e+03
1.003609e+03
1.003633e+03
1.004467e+03
1.007516e+03
1.007627e+03
1.009103e+03
1.011708e+03
1.011905e+03
1.012054e+03
1.015991e+03
1.017356e+03
1.023415e+03
1.026073e+03
1.026840e+03
1.027091e+03
1.027692e+03
1.030743e+03
1.032132e+03
1.032187e+03
1.044355e+03
1.045647e+03
1.046750e+03
1.047857e+03
1.047889e+03
1.049337e+03
1.058373e+03
1.058412e+03
1.061874e+03
1.061900e+03
1.062574e+03
1.064168e+03
1.064424e+03
1.064883e+03
1.067112e+03
1.069907e+03
1.073300e+03
1.074087e+03
1.074492e+03
1.078338e+03
1.078377e+03
1.078480e+03
1.078713e+03
1.078724e+03
1.078753e+03
1.078995e+03
1.078995e+03
1.079513e+03
1.080595e+03
1.082285e+03
1.082755e+03
1.083011e+03
1.085076e+03
1.087315e+03
1.087472e+03
1.087820e+03
1.088755e+03
1.089051e+03
1.091355e+03
1.092167e+03
1.093212e+03
1.094147e+03
1.095055e+03
1.096561e+03
1.098696e+03
1.099198e+03
1.099544e+03
1.101442e+03
1.101541e+03
1.101603e+03
1.102289e+03
1.102911e+03
1.107518e+03
1.110101e+03
1.110605e+03
1.112047e+03
1.112943e+03
1.113908e+03
1.114195e+03
1.114663e+03
1.115163e+03
1.116002e+03
1.116812e+03
1.118568e+03
1.118577e+03
1.119467e+03
1.120684e+03
1.121549e+03
1.122053e+03
1.123273e+03
1.124022e+03
1.125437e+03
1.127657e+03
1.128097e+03
1.128819e+03
1.129514e+03
1.130406e+03
1.131159e+03
1.131599e+03
1.131759e+03
1.134126e+03
1.135066e+03
1.138678e+03
1.138941e+03
1.139134e+03
1.140337e+03
1.142368e+03
1.144128e+03
1.147505e+03
1.148289e+03
1.148390e+03
1.149623e+03
1.150401e+03
1.150800e+03
1.152401e+03
1.152620e+03
1.154399e+03
1.155108e+03
1.156286e+03
1.158248e+03
1.159371e+03
1.159964e+03
1.160499e+03
1.161518e+03
1.161965e+03
1.162081e+03
1.164016e+03
1.164803e+03
1.167781e+03
1.168236e+03
1.168465e+03
1.171194e+03
1.173682e+03
1.174049e+03
1.174300e+03
1.174354e+03
1.176065e+03
1.176160e+03
1.176476e+03
1.176795e+03
1.178978e+03
1.179180e+03
1.183396e+03
1.183870e+03
1.184079e+03
1.184262e+03
1.184792e+03
1.185546e+03
1.185558e+03
1.185941e+03
1.186953e+03
1.187472e+03
1.188255e+03
1.188463e+03
1.191087e+03
1.191908e+03
1.193892e+03
1.195049e+03
1.195741e+03
1.196895e+03
1.197220e+03
1.199447e+03
1.200925e+03
1.202494e+03
1.202787e+03
1.204287e+03
1.206112e+03
1.207984e+03
1.208006e+03
1.208473e+03
1.208583e+03
1.209054e+03
1.209576e+03
1.210293e+03
1.211571e+03
1.212812e+03
1.212862e+03
1.212950e+03
1.214716e+03
1.216357e+03
1.217380e+03
1.217646e+03
1.218896e+03
1.222140e+03
1.222656e+03
1.222933e+03
1.223012e+03
1.223280e+03
1.224862e+03
1.225369e+03
1.225814e+03
1.226271e+03
1.226636e+03
1.227368e+03
1.227603e+03
1.227888e+03
1.228531e+03
1.228666e+03
1.228912e+03
1.229532e+03
1.230775e+03
1.231635e+03
1.232018e+03
1.232759e+03
1.234303e+03
1.234825e+03
1.235065e+03
1.236309e+03
1.237598e+03
1.237829e+03
1.238753e+03
1.239057e+03
1.239516e+03
1.240305e+03
1.241909e+03
1.241911e+03
1.243228e+03
1.244159e+03
1.244233e+03
1.244592e+03
1.244653e+03
1.244760e+03
1.246684e+03
1.247194e+03
1.248403e+03
1.248475e+03
1.249421e+03
1.249550e+03
1.249901e+03
1.250053e+03
1.251282e+03
1.251410e+03
1.251485e+03
1.252521e+03
1.253690e+03
1.254195e+03
1.254719e+03
1.255421e+03
1.256228e+03
1.257565e+03
1.258730e+03
1.258737e+03
1.258833e+03
1.259177e+03
1.260288e+03
1.260748e+03
1.262280e+03
1.263122e+03
1.263450e+03
1.265048e+03
1.267682e+03
1.268442e+03
1.268451e+03
1.270612e+03
1.271485e+03
1.272002e+03
1.272444e+03
1.273336e+03
1.275723e+03
1.277025e+03
1.278110e+03
1.279247e+03
1.280557e+03
1.280754e+03
1.281708e+03
1.283543e+03
1.284735e+03
1.284816e+03
1.285201e+03
1.285966e+03
1.286128e+03
1.287415e+03
1.288268e+03
1.288344e+03
1.288651e+03
1.290066e+03
1.290313e+03
1.290894e+03
1.291430e+03
1.291538e+03
1.291777e+03
1.291913e+03
1.292460e+03
1.293069e+03
1.293895e+03
1.294061e+03
1.300293e+03
1.302393e+03
1.303725e+03
1.304158e+03
1.304701e+03
1.304747e+03
1.304844e+03
1.305496e+03
1.306152e+03
1.306376e+03
1.306680e+03
1.306876e+03
1.307462e+03
1.308606e+03
1.308902e+03
1.309477e+03
1.309773e+03
1.310848e+03
1.310923e+03
1.311705e+03
1.311794e+03
1.312599e+03
1.312692e+03
1.313433e+03
1.314136e+03
1.315835e+03
1.316030e+03
1.316564e+03
1.317107e+03
1.317797e+03
1.319509e+03
1.319509e+03
1.319658e+03
1.320362e+03
1.321704e+03
1.322325e+03
1.322408e+03
1.322645e+03
1.323306e+03
1.323625e+03
1.324697e+03
1.324879e+03
1.325736e+03
1.326935e+03
1.327986e+03
1.329456e+03
1.330070e+03
1.330242e+03
1.331129e+03
1.332416e+03
1.332657e+03
1.334403e+03
1.334909e+03
1.335556e+03
1.336949e+03
1.337208e+03
1.337382e+03
1.339452e+03
1.340137e+03
1.340185e+03
1.341240e+03
1.342193e+03
1.345145e+03
1.345541e+03
1.346765e+03
1.347258e+03
1.348000e+03
1.348358e+03
1.349160e+03
1.349710e+03
1.350068e+03
1.350351e+03
1.350431e+03
1.350657e+03
1.353759e+03
1.355344e+03
1.358698e+03
1.360108e+03
1.360408e+03
1.361646e+03
1.362116e+03
1.365739e+03
1.366216e+03
1.367529e+03
1.368029e+03
1.371190e+03
1.371432e+03
1.372318e+03
1.372406e+03
1.373462e+03
1.373992e+03
1.374169e+03
1.375153e+03
1.375338e+03
1.377143e+03
1.377576e+03
1.378183e+03
1.378473e+03
1.382029e+03
1.387411e+03
1.388888e+03
1.389758e+03
1.389936e+03
1.390708e+03
1.390989e+03
1.391067e+03
1.391238e+03
1.392403e+03
1.393254e+03
1.394757e+03
1.399156e+03
1.399871e+03
1.402164e+03
1.403323e+03
1.405029e+03
1.406266e+03
1.406945e+03
1.407250e+03
1.407723e+03
1.409762e+03
1.412483e+03
1.418587e+03
1.419884e+03
1.420380e+03
1.420889e+03
1.423091e+03
1.423349e+03
1.423980e+03
1.431230e+03
1.431466e+03
1.431965e+03
1.432046e+03
1.433661e+03
1.433775e+03
1.433884e+03
1.434202e+03
1.434629e+03
1.437637e+03
1.439226e+03
1.440569e+03
1.441073e+03
1.441188e+03
1.442555e+03
1.443231e+03
1.446395e+03
1.448385e+03
1.448419e+03
1.448648e+03
1.449961e+03
1.450143e+03
1.450251e+03
1.450278e+03
1.452696e+03
1.454708e+03
1.456002e+03
1.456031e+03
1.458660e+03
1.459702e+03
1.460044e+03
1.460991e+03
1.461823e+03
1.462499e+03
1.463176e+03
1.463990e+03
1.464234e+03
1.464945e+03
1.465624e+03
1.466078e+03
1.466530e+03
1.466893e+03
1.467691e+03
1.468476e+03
1.468637e+03
1.472302e+03
1.472517e+03
1.474913e+03
1.477094e+03
1.478888e+03
1.479214e+03
1.479662e+03
1.479691e+03
1.483919e+03
1.490490e+03
1.490839e+03
1.492791e+03
1.497730e+03
1.498713e+03
1.499209e+03
1.499756e+03
1.499761e+03
1.500196e+03
1.500519e+03
1.500761e+03
1.502067e+03
1.502366e+03
1.503685e+03
1.504422e+03
1.507440e+03
1.507632e+03
1.508484e+03
1.509257e+03
1.510573e+03
1.511038e+03
1.511428e+03
1.517147e+03
1.519780e+03
1.520094e+03
1.524376e+03
1.524546e+03
1.528450e+03
1.529980e+03
1.531855e+03
1.532533e+03
1.532799e+03
1.533777e+03
1.535612e+03
1.538324e+03
1.539203e+03
1.540592e+03
1.543190e+03
1.545505e+03
1.545829e+03
1.546566e+03
1.547111e+03
1.547715e+03
1.549172e+03
1.549840e+03
1.553831e+03
1.555232e+03
1.556931e+03
1.557168e+03
1.557607e+03
1.559524e+03
1.560809e+03
1.561903e+03
1.562983e+03
1.564714e+03
1.564748e+03
1.568976e+03
1.569717e+03
1.569889e+03
1.570709e+03
1.570748e+03
1.572732e+03
1.573931e+03
1.574690e+03
1.575096e+03
1.576229e+03
1.576666e+03
1.580324e+03
1.580638e+03
1.581799e+03
1.582656e+03
1.585995e+03
1.586915e+03
1.589005e+03
1.589600e+03
1.589661e+03
1.594081e+03
1.595355e+03
1.595696e+03
1.595903e+03
1.596144e+03
1.597545e+03
1.599642e+03
1.602667e+03
1.602751e+03
1.603037e+03
1.608514e+03
1.610241e+03
1.611489e+03
1.611707e+03
1.616291e+03
1.616348e+03
1.618691e+03
1.619301e+03
1.620260e+03
1.622831e+03
1.622891e+03
1.623123e+03
1.627169e+03
1.628821e+03
1.629208e+03
1.629906e+03
1.630099e+03
1.630183e+03
1.631115e+03
1.631812e+03
1.635128e+03
1.635545e+03
1.637658e+03
1.643593e+03
1.648490e+03
1.652132e+03
1.652977e+03
1.653062e+03
1.654697e+03
1.654795e+03
1.654963e+03
1.655671e+03
1.657382e+03
1.659346e+03
1.660588e+03
1.661110e+03
1.663716e+03
1.663743e+03
1.664121e+03
1.667449e+03
1.669010e+03
1.669571e+03
1.670472e+03
1.670959e+03
1.671590e+03
1.674715e+03
1.677301e+03
1.677615e+03
1.682212e+03
1.682542e+03
1.685182e+03
1.685663e+03
1.685880e+03
1.686654e+03
1.687980e+03
1.689029e+03
1.689207e+03
1.689245e+03
1.689286e+03
1.690092e+03
1.691608e+03
1.692172e+03
1.692314e+03
1.696148e+03
1.696381e+03
1.698279e+03
1.699481e+03
1.699584e+03
1.699640e+03
1.699910e+03
1.701289e+03
1.702343e+03
1.703596e+03
1.703812e+03
1.705433e+03
1.707112e+03
1.707340e+03
1.707524e+03
1.708714e+03
1.708801e+03
1.709337e+03
1.711490e+03
1.711781e+03
1.712114e+03
1.713931e+03
1.714555e+03
1.714733e+03
1.715519e+03
1.716173e+03
1.719257e+03
1.723053e+03
1.723849e+03
1.725756e+03
1.726411e+03
1.726521e+03
1.728520e+03
1.728684e+03
1.730560e+03
1.733190e+03
1.733414e+03
1.734395e+03
1.734791e+03
1.737734e+03
1.739461e+03
1.739994e+03
1.740094e+03
1.740460e+03
1.741395e+03
1.741624e+03
1.741744e+03
1.742564e+03
1.742574e+03
1.747102e+03
1.747125e+03
1.748299e+03
1.749126e+03
1.750045e+03
1.750662e+03
1.750799e+03
1.753436e+03
1.754253e+03
1.754346e+03
1.754853e+03
1.755542e+03
1.756169e+03
1.762417e+03
1.762608e+03
1.762930e+03
1.763050e+03
1.763739e+03
1.766852e+03
1.769564e+03
1.769616e+03
1.770129e+03
1.770237e+03
1.770428e+03
1.771007e+03
1.773741e+03
1.775319e+03
1.776178e+03
1.776692e+03
1.776952e+03
1.778860e+03
1.781413e+03
1.781825e+03
1.781952e+03
1.783068e+03
1.784073e+03
1.787949e+03
1.788096e+03
1.788339e+03
1.788481e+03
1.789904e+03
1.790785e+03
1.791600e+03
1.793850e+03
1.793903e+03
1.795158e+03
1.795912e+03
1.799466e+03
1.799942e+03
1.802136e+03
1.806110e+03
1.807315e+03
1.809434e+03
1.813099e+03
1.813111e+03
1.813395e+03
1.813400e+03
1.813908e+03
1.814684e+03
1.817486e+03
1.817517e+03
1.817593e+03
1.818323e+03
1.819900e+03
1.821142e+03
1.822011e+03
1.822078e+03
1.822430e+03
1.823421e+03
1.828964e+03
1.829841e+03
1.830378e+03
1.830955e+03
1.833975e+03
1.836109e+03
1.837133e+03
1.839611e+03
1.840678e+03
1.842424e+03
1.843802e+03
1.849024e+03
1.851257e+03
1.851643e+03
1.854385e+03
1.858161e+03
1.859099e+03
1.860669e+03
1.860989e+03
1.862134e+03
1.862212e+03
1.862505e+03
1.863498e+03
1.864147e+03
1.864768e+03
1.867439e+03
1.868193e+03
1.873257e+03
1.874980e+03
1.879240e+03
1.879442e+03
1.879744e+03
1.884333e+03
1.885628e+03
1.886715e+03
1.887317e+03
1.887799e+03
1.889511e+03
1.890183e+03
1.890285e+03
1.890929e+03
1.894844e+03
1.896241e+03
1.899329e+03
1.899906e+03
1.900533e+03
1.902799e+03
1.903564e+03
1.903660e+03
1.906717e+03
1.907964e+03
1.908291e+03
1.908956e+03
1.910927e+03
1.910993e+03
1.913852e+03
1.917250e+03
1.920106e+03
1.932495e+03
1.932830e+03
1.933027e+03
1.933614e+03
1.937411e+03
1.938902e+03
1.939738e+03
1.941016e+03
1.941441e+03
1.944684e+03
1.946774e+03
1.947559e+03
1.949855e+03
1.950912e+03
1.953229e+03
1.957438e+03
1.962555e+03
1.963794e+03
1.965256e+03
1.966072e+03
1.967225e+03
1.967684e+03
1.967788e+03
1.968411e+03
1.968792e+03
1.969968e+03
1.975472e+03
1.977343e+03
1.977898e+03
1.983635e+03
1.983707e+03
1.984384e+03
1.990934e+03
1.991371e+03
1.996785e+03
1.999639e+03
2.001123e+03
2.002868e+03
2.004464e+03
2.004736e+03
2.004745e+03
2.005401e+03
2.005954e+03
2.007690e+03
2.008518e+03
2.012201e+03
2.012555e+03
2.013236e+03
2.018611e+03
2.019420e+03
2.019933e+03
2.021972e+03
2.022023e+03
2.022061e+03
2.026272e+03
2.026960e+03
2.032407e+03
2.035154e+03
2.037913e+03
2.038952e+03
2.039982e+03
2.041233e+03
2.043493e+03
2.044124e+03
2.045048e+03
2.049814e+03
2.050481e+03
2.053771e+03
2.059583e+03
2.060823e+03
2.061107e+03
2.061126e+03
2.061243e+03
2.066806e+03
2.066963e+03
2.066988e+03
2.067559e+03
2.070354e+03
2.072635e+03
2.074998e+03
2.075373e+03
2.078435e+03
2.079323e+03
2.080593e+03
2.080777e+03
2.082597e+03
2.089554e+03
2.090947e+03
2.091177e+03
2.091976e+03
2.092053e+03
2.092070e+03
2.094239e+03
2.094911e+03
2.096333e+03
2.099328e+03
2.099769e+03
2.106395e+03
2.107465e+03
2.109741e+03
2.110219e+03
2.110725e+03
2.114140e+03
2.114547e+03
2.117366e+03
2.127871e+03
2.132334e+03
2.135554e+03
2.136938e+03
2.141230e+03
2.143955e+03
2.151013e+03
2.153443e+03
2.155814e+03
2.156520e+03
2.157129e+03
2.158486e+03
2.163692e+03
2.169915e+03
2.170969e+03
2.173462e+03
2.177556e+03
2.178245e+03
2.181213e+03
2.182027e+03
2.184700e+03
2.186254e+03
2.187001e+03
2.188147e+03
2.191556e+03
2.191728e+03
2.193783e+03
2.194114e+03
2.198396e+03
2.201807e+03
2.205847e+03
2.210818e+03
2.211994e+03
2.213025e+03
2.215160e+03
2.215706e+03
2.216435e+03
2.216754e+03
2.217621e+03
2.218417e+03
2.220219e+03
2.222188e+03
2.222410e+03
2.231273e+03
2.233516e+03
2.236889e+03
2.239162e+03
2.241756e+03
2.242460e+03
2.245374e+03
2.248181e+03
2.249336e+03
2.250394e+03
2.252182e+03
2.259945e+03
2.260362e+03
2.264426e+03
2.268548e+03
2.271881e+03
2.272858e+03
2.273875e+03
2.274251e+03
2.276734e+03
2.283988e+03
2.286833e+03
2.288210e+03
2.288830e+03
2.293441e+03
2.294967e+03
2.298823e+03
2.298943e+03
2.301682e+03
2.305282e+03
2.308772e+03
2.309677e+03
2.311527e+03
2.315619e+03
2.317620e+03
2.317673e+03
2.320399e+03
2.323312e+03
2.323869e+03
2.324360e+03
2.326531e+03
2.329221e+03
2.333621e+03
2.333962e+03
2.337767e+03
2.339530e+03
2.339722e+03
2.340612e+03
2.341621e+03
2.355249e+03
2.357076e+03
2.360676e+03
2.363608e+03
2.363942e+03
2.364210e+03
2.373679e+03
2.376493e+03
2.377712e+03
2.378174e+03
2.381416e+03
2.385927e+03
2.388970e+03
2.391744e+03
2.399804e+03
2.417494e+03
2.418954e+03
2.419955e+03
2.420840e+03
2.425520e+03
2.431929e+03
2.433205e+03
2.434274e+03
2.435171e+03
2.437296e+03
2.441364e+03
2.443359e+03
2.445069e+03
2.451651e+03
2.451866e+03
2.451984e+03
2.463901e+03
2.468293e+03
2.474191e+03
2.478241e+03
2.478880e+03
2.480601e+03
2.483407e+03
2.483656e+03
2.484884e+03
2.485673e+03
2.488584e+03
2.491193e+03
2.493972e+03
2.496339e+03
2.502440e+03
2.502479e+03
2.502517e+03
2.503534e+03
2.508877e+03
2.510961e+03
2.511378e+03
2.513266e+03
2.513860e+03
2.514132e+03
2.516002e+03
2.518873e+03
2.519059e+03
2.519719e+03
2.523765e+03
2.526481e+03
2.526880e+03
2.530679e+03
2.532837e+03
2.540626e+03
2.541726e+03
2.541901e+03
2.542610e+03
2.543823e+03
2.545157e+03
2.545477e+03
2.548475e+03
2.549350e+03
2.551044e+03
2.555569e+03
2.556979e+03
2.561113e+03
2.561196e+03
2.570135e+03
2.571295e+03
2.573999e+03
2.574232e+03
2.575293e+03
2.577530e+03
2.579172e+03
2.579613e+03
2.581853e+03
2.582299e+03
2.584228e+03
2.587033e+03
2.591589e+03
2.592030e+03
2.599021e+03
2.602869e+03
2.603761e+03
2.605533e+03
2.608192e+03
2.608504e+03
2.610696e+03
2.622189e+03
2.624931e+03
2.627140e+03
2.629390e+03
2.629813e+03
2.630098e+03
2.634862e+03
2.635540e+03
2.637089e+03
2.637101e+03
2.643312e+03
2.646460e+03
2.656384e+03
2.662810e+03
2.665569e+03
2.667042e+03
2.669595e+03
2.680704e+03
2.681301e+03
2.683141e+03
2.683796e+03
2.684136e+03
2.685925e+03
2.699660e+03
2.701342e+03
2.701766e+03
2.703975e+03
2.707671e+03
2.708502e+03
2.715292e+03
2.716160e+03
2.716365e+03
2.726306e+03
2.731131e+03
2.731165e+03
2.731913e+03
2.736983e+03
2.737215e+03
2.740527e+03
2.740915e+03
2.742059e+03
2.744884e+03
2.753061e+03
2.753292e+03
2.754704e+03
2.754918e+03
2.762984e+03
2.768629e+03
2.772558e+03
2.783767e+03
2.788249e+03
2.789641e+03
2.798683e+03
2.799931e+03
2.806919e+03
2.820233e+03
2.829353e+03
2.831962e+03
2.853200e+03
2.858143e+03
2.864498e+03
2.865307e+03
2.871232e+03
2.871991e+03
2.876912e+03
2.877714e+03
2.878218e+03
2.879857e+03
2.884515e+03
2.886414e+03
2.886704e+03
2.891173e+03
2.896003e+03
2.899218e+03
2.901224e+03
2.902340e+03
2.906984e+03
2.907114e+03
2.911503e+03
2.915029e+03
2.915396e+03
2.917883e+03
2.930435e+03
2.934366e+03
2.940158e+03
2.940912e+03
2.941274e+03
2.949069e+03
2.954311e+03
2.962055e+03
2.963240e+03
2.967018e+03
2.971778e+03
2.989161e+03
2.990927e+03
3.000591e+03
3.000789e+03
3.000894e+03
3.003485e+03
3.030910e+03
3.032180e+03
3.035942e+03
3.036012e+03
3.045927e+03
3.047200e+03
3.047321e+03
3.049410e+03
3.050726e+03
3.051402e+03
3.066376e+03
3.067009e+03
3.069463e+03
3.079740e+03
3.082309e+03
3.086388e+03
3.089383e+03
3.097477e+03
3.112757e+03
3.116484e+03
3.129555e+03
3.136585e+03
3.137181e+03
3.137522e+03
3.141414e+03
3.144846e+03
3.149954e+03
3.152072e+03
3.165105e+03
3.169063e+03
3.171864e+03
3.181675e+03
3.198384e+03
3.202410e+03
3.204488e+03
3.210266e+03
3.212975e+03
3.213470e+03
3.218442e+03
3.219023e+03
3.227394e+03
3.228111e+03
3.250852e+03
3.255203e+03
3.282398e+03
3.300651e+03
3.308232e+03
3.308708e+03
3.318493e+03
3.338781e+03
3.350837e+03
3.368981e+03
3.389301e+03
3.389848e+03
3.390976e+03
3.406413e+03
3.409197e+03
3.425134e+03
3.445735e+03
3.457522e+03
3.459271e+03
3.468861e+03
3.470698e+03
3.477867e+03
3.490034e+03
3.501704e+03
3.513373e+03
3.514458e+03
3.524361e+03
3.531264e+03
3.555474e+03
3.583826e+03
3.585943e+03
3.598891e+03
3.601241e+03
3.602129e+03
3.605066e+03
3.610383e+03
3.622225e+03
3.645435e+03
3.647346e+03
3.654175e+03
3.675782e+03
3.683614e+03
3.701523e+03
3.705154e+03
3.706810e+03
3.707426e+03
3.721224e+03
3.722990e+03
3.728154e+03
3.746062e+03
3.757787e+03
3.771544e+03
3.777391e+03
3.788174e+03
3.802701e+03
3.807571e+03
3.815177e+03
3.826567e+03
3.829385e+03
3.839918e+03
3.879896e+03
3.882669e+03
3.883371e+03
3.884136e+03
3.893938e+03
3.896906e+03
3.897227e+03
3.897884e+03
3.897963e+03
3.922825e+03
3.934026e+03
3.941461e+03
3.943949e+03
3.950097e+03
3.950234e+03
3.951088e+03
3.992220e+03
4.031457e+03
4.042031e+03
4.046725e+03
4.060260e+03
4.078067e+03
4.097422e+03
4.098860e+03
4.101390e+03
4.111224e+03
4.115444e+03
4.151102e+03
4.151189e+03
4.161162e+03
4.169708e+03
4.171915e+03
4.175207e+03
4.198721e+03
4.227519e+03
4.236371e+03
4.240742e+03
4.268277e+03
4.280918e+03
4.310946e+03
4.313205e+03
4.343434e+03
4.384735e+03
4.400240e+03
4.446520e+03
4.447534e+03
4.453553e+03
4.485339e+03
4.523681e+03
4.523695e+03
4.535098e+03
4.540320e+03
4.544104e+03
4.570347e+03
4.575837e+03
4.583928e+03
4.591702e+03
4.595006e+03
4.602311e+03
4.611871e+03
4.630427e+03
4.645008e+03
4.671982e+03
4.683187e+03
4.687620e+03
4.699095e+03
4.709455e+03
4.711528e+03
4.727692e+03
4.768866e+03
4.793788e+03
4.817966e+03
4.828714e+03
4.835424e+03
4.867573e+03
4.888308e+03
4.890744e+03
4.901075e+03
4.921409e+03
4.943692e+03
4.947106e+03
4.949201e+03
4.984025e+03
5.005335e+03
5.015148e+03
5.029030e+03
5.042749e+03
5.043456e+03
5.049750e+03
5.051306e+03
5.071656e+03
5.096531e+03
5.099898e+03
5.105294e+03
5.110177e+03
5.112288e+03
5.112423e+03
5.121171e+03
5.130895e+03
5.144197e+03
5.155701e+03
5.158420e+03
5.172022e+03
5.173434e+03
5.173583e+03
5.177586e+03
5.211147e+03
5.230400e+03
5.242606e+03
5.258310e+03
5.265863e+03
5.292261e+03
5.295408e+03
5.307073e+03
5.307447e+03
5.314948e+03
5.342446e+03
5.343891e+03
5.354382e+03
5.355319e+03
5.356671e+03
5.357070e+03
5.358358e+03
5.364568e+03
5.385517e+03
5.393572e+03
5.409862e+03
5.441826e+03
5.467529e+03
5.468677e+03
5.485853e+03
5.498184e+03
5.539849e+03
5.542095e+03
5.571332e+03
5.577610e+03
5.594591e+03
5.643172e+03
5.678142e+03
5.686247e+03
5.689358e+03
5.707033e+03
5.730798e+03
5.743487e+03
5.746492e+03
5.761399e+03
5.778328e+03
5.784773e+03
5.785688e+03
5.824537e+03
5.825221e+03
5.848488e+03
5.872171e+03
5.880867e+03
5.891740e+03
5.912677e+03
5.923810e+03
5.933273e+03
5.944987e+03
5.950224e+03
5.959368e+03
5.967724e+03
5.977441e+03
6.004833e+03
6.006316e+03
6.008880e+03
6.032938e+03
6.035970e+03
6.073545e+03
6.082680e+03
6.102292e+03
6.120205e+03
6.129012e+03
6.140090e+03
6.227285e+03
6.240513e+03
6.356938e+03
6.377009e+03
6.449396e+03
6.484866e+03
6.488032e+03
6.527012e+03
6.551388e+03
6.592385e+03
6.594216e+03
6.643924e+03
6.682655e+03
6.685347e+03
6.706357e+03
6.726976e+03
6.734258e+03
6.739234e+03
6.805364e+03
6.809277e+03
6.826815e+03
6.828546e+03
6.860601e+03
6.884077e+03
6.886644e+03
6.912018e+03
6.923829e+03
6.993137e+03
7.010089e+03
7.034331e+03
7.035644e+03
7.084888e+03
7.148174e+03
7.208726e+03
7.223819e+03
7.281678e+03
7.367548e+03
7.375689e+03
7.410186e+03
7.430581e+03
7.435200e+03
7.464181e+03
7.509842e+03
7.522294e+03
7.549638e+03
7.659207e+03
7.764041e+03
7.780435e+03
7.782391e+03
7.790816e+03
7.807008e+03
7.852406e+03
7.865026e+03
7.919156e+03
7.940916e+03
7.966566e+03
8.031155e+03
8.061384e+03
8.135460e+03
8.202287e+03
8.232508e+03
8.323005e+03
8.410301e+03
8.540890e+03
8.595529e+03
8.631114e+03
8.631200e+03
8.640763e+03
8.641281e+03
8.644304e+03
8.679016e+03
8.912244e+03
9.120734e+03
9.207824e+03
9.384244e+03
9.436757e+03
9.479960e+03
9.653096e+03
9.699474e+03
9.883804e+03
9.927049e+03
1.007380e+04
1.016056e+04
1.022622e+04
1.024041e+04
1.025773e+04
1.026532e+04
1.030432e+04
1.042338e+04
1.042919e+04
1.043561e+04
1.047900e+04
1.048824e+04
1.049345e+04
1.049918e+04
1.059913e+04
1.066807e+04
1.070660e+04
1.071654e+04
1.072558e+04
1.076871e+04
1.082348e+04
1.082771e+04
1.110194e+04
1.117584e+04
1.123141e+04
1.129507e+04
1.135683e+04
1.135749e+04
1.136014e+04
1.137110e+04
1.146025e+04
1.153390e+04
1.169595e+04
1.177104e+04
1.181664e+04
1.188083e+04
1.192698e+04
1.195347e+04
1.197756e+04
1.200889e+04
1.201902e+04
1.202637e+04
1.213629e+04
1.228851e+04
1.232411e+04
1.238728e+04
1.261028e+04
1.274953e+04
1.284962e+04
1.287403e+04
1.287755e+04
1.292941e+04
1.293167e+04
1.302076e+04
1.316896e+04
1.320882e+04
1.324541e+04
1.329568e+04
1.338386e+04
1.347116e+04
1.347778e+04
1.355016e+04
1.376497e+04
1.376795e+04
1.396923e+04
1.397475e+04
1.404086e+04
1.416300e+04
1.436047e+04
1.453492e+04
1.458814e+04
1.459712e+04
1.482332e+04
1.494219e+04
1.507267e+04
1.526811e+04
1.534048e+04
1.560013e+04
1.563140e+04
1.593806e+04
1.659325e+04
1.676788e+04
1.690863e+04
1.712425e+04
1.718645e+04
1.722718e+04
1.765321e+04
1.790985e+04
1.799296e+04
1.819049e+04
1.821167e+04
1.852001e+04
1.898884e+04
1.923217e+04
1.925395e+04
1.952762e+04
1.956013e+04
1.995419e+04
2.063673e+04
2.127094e+04
2.164177e+04
2.173490e+04
2.244729e+04
2.278999e+04
2.308680e+04
2.343180e+04
2.355939e+04
2.390481e+04
2.391643e+04
2.425803e+04
2.533181e+04
2.599919e+04
2.641309e+04
2.679813e+04
2.702158e+04
2.709324e+04
2.754999e+04
2.766149e+04
2.888447e+04
2.950732e+04
2.983637e+04
3.017765e+04
3.041128e+04
3.088269e+04
3.126246e+04
3.139582e+04
3.155968e+04
3.161843e+04
3.162490e+04
3.208219e+04
3.223065e+04
3.353480e+04
3.393729e+04
3.460554e+04
3.474979e+04
3.576469e+04
3.724235e+04
3.735171e+04
3.763124e+04
3.788014e+04
3.802385e+04
3.817687e+04
3.914462e+04
3.917384e+04
3.922049e+04
3.947355e+04
3.979258e+04
4.012275e+04
4.017251e+04
4.110042e+04
4.131571e+04
4.148077e+04
4.169993e+04
4.187206e+04
4.217593e+04
4.226641e+04
4.227950e+04
4.231884e+04
4.246600e+04
4.306721e+04
4.341545e+04
4.400499e+04
4.421575e+04
4.488255e+04
4.521782e+04
4.556035e+04
4.596225e+04
4.603901e+04
4.633416e+04
4.679634e+04
4.693180e+04
4.703212e+04
4.723824e+04
4.736524e+04
4.757405e+04
4.760182e+04
4.767647e+04
4.787295e+04
4.831624e+04
4.844828e+04
4.852949e+04
4.884876e+04
4.891193e+04
4.896454e+04
4.900334e+04
4.921200e+04
4.989251e+04
5.024483e+04
5.062976e+04
5.069419e+04
5.116360e+04
5.456789e+04
5.457090e+04
5.484224e+04
5.582520e+04
5.649159e+04
5.819336e+04
5.904531e+04
6.157327e+04
6.232332e+04
8.050201e+04
9.096906e+04
1.065990e+05
1.091095e+05
1.129825e+05
1.211842e+05
1.408254e+05
1.539044e+05


==> figs/udp_result.dat <==
Script started on Fri 25 Mar 2011 09:45:47 AM MDT
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ ./churn-simulator manager 0 0 &
[1] 2852
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ Initializing node state
reading state file
65
STARTING NODE 1

mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ STARTING NODE 2
STARTING NODE 3
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
5a:c1:43:aa:6c:4b:3a:9f:dc:10:bc:03:d1:d5:08:e1.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:132

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 4
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
9c:c6:d2:ac:81:9b:5c:11:3f:a7:0a:6f:b2:9a:90:d5.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:134

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 5
STARTING NODE 6
STARTING NODE 7
STARTING NODE 8
STARTING NODE 9
STARTING NODE 10
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
97:b4:8a:75:85:f6:94:88:e4:1c:4c:9e:18:fa:46:79.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:156

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 11
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
6a:f3:01:a4:30:10:67:6d:43:bc:be:ce:e7:01:de:95.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:158

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 12
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
b4:f3:4a:a4:91:53:ad:90:40:f3:c0:20:5e:47:e7:dc.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:162

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 13
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
57:c8:08:6a:ea:4f:dd:4c:d5:37:51:f1:a8:9b:01:82.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:168

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 14
STARTING NODE 15
STARTING NODE 16
STARTING NODE 17
STARTING NODE 18
STARTING NODE 19
STARTING NODE 20
STARTING NODE 21
STARTING NODE 22
STARTING NODE 23
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
e8:cb:0e:ea:6d:71:80:18:fd:a9:9b:2a:34:24:a3:f6.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:196

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 24
STARTING NODE 25
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
f4:ce:07:2b:e9:4d:7c:37:7f:b1:1f:35:c0:be:01:2f.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:200

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 26
STARTING NODE 27
STARTING NODE 28
STARTING NODE 29
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
74:86:d8:67:a6:50:b6:86:c4:e7:41:cf:1f:84:61:56.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:210

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 30
STARTING NODE 31
STARTING NODE 32
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
f3:2a:05:f0:81:84:b1:91:7a:5d:5e:b5:56:fb:d9:b6.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:216

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 33
STARTING NODE 34
STARTING NODE 35
STARTING NODE 36
STARTING NODE 37
STARTING NODE 38
Connection closed by 194.117.20.214

STARTING NODE 39

mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ STARTING NODE 40
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
ee:6b:75:f7:cc:d0:35:8e:9e:b5:ad:41:96:b2:04:dc.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:232

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 41
STARTING NODE 42
STARTING NODE 43
STARTING NODE 44

mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ 
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ STARTING NODE 45
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
41:15:d4:97:f5:ef:67:9f:9f:8a:c3:aa:8b:dd:b6:91.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:246

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 46
STARTING NODE 47
STARTING NODE 48
STARTING NODE 49
STARTING NODE 50
STARTING NODE 51
STARTING NODE 52
STARTING NODE 53
STARTING NODE 54
STARTING NODE 55
STARTING NODE 56
STARTING NODE 57
ssh: connect to host planetlab1.nrl.dcs.qmul.ac.uk port 22: Connection timed out

STARTING NODE 58
STARTING NODE 59
STARTING NODE 60
STARTING NODE 61
STARTING NODE 62
STARTING NODE 63
STARTING NODE 64
STARTING NODE 65
STARTING NODE 66
STARTING NODE 67
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
7b:4d:91:4b:53:72:6d:8f:b1:8e:3d:7f:e0:a7:84:d0.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:300

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 68
STARTING NODE 69
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
71:bb:85:a4:25:d7:89:22:7d:3c:54:41:ee:33:0d:84.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:120

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 70
STARTING NODE 71
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
78:9c:01:6a:51:14:87:4a:84:75:29:62:33:d7:79:98.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:308

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 72
STARTING NODE 73
STARTING NODE 74
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
cd:8c:2d:f0:1c:89:f5:d8:7d:89:8d:87:5b:a9:8d:e8.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:312

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 75
STARTING NODE 76
STARTING NODE 77
STARTING NODE 78
STARTING NODE 79
STARTING NODE 80
STARTING NODE 81
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
1b:96:c4:a8:82:4b:16:45:5d:fd:ce:b4:ba:7b:81:ce.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:330

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 82
STARTING NODE 83
STARTING NODE 84
STARTING NODE 85
STARTING NODE 86
STARTING NODE 87
STARTING NODE 88
STARTING NODE 89
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
74:70:67:58:44:e9:e8:ad:71:fb:07:14:d1:34:43:6b.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:602

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

Permission denied (publickey).

STARTING NODE 90
STARTING NODE 91
STARTING NODE 92
STARTING NODE 93
STARTING NODE 94
STARTING NODE 95
STARTING NODE 96
STARTING NODE 97
STARTING NODE 98
STARTING NODE 99
Sent lookup message for id 776538
time: 1301069065 871216
Lookup reply received
time: 1301069066 389176
pathlength: 7
lookup latency: 5.179600e+02
Sent lookup message for id 603514
time: 1301069066 872007
Sent lookup message for id 75768
time: 1301069067 873293
Lookup reply received
time: 1301069068 117654
pathlength: 5
lookup latency: 2.443610e+02
Sent lookup message for id 543452
time: 1301069068 874376
Lookup reply received
time: 1301069069 583077
pathlength: 6
lookup latency: 7.087010e+02
Sent lookup message for id 558609
time: 1301069069 875016
Lookup reply received
time: 1301069070 473235
pathlength: 5
lookup latency: 5.982190e+02
Sent lookup message for id 716935
time: 1301069070 875715
Sent lookup message for id 254150
time: 1301069071 877012
Lookup reply received
time: 1301069072 341054
pathlength: 6
lookup latency: 4.640420e+02
Sent lookup message for id 166380
time: 1301069072 877835
Lookup reply received
time: 1301069073 269742
pathlength: 6
lookup latency: 3.919070e+02
Sent lookup message for id 295486
time: 1301069073 878264
Sent lookup message for id 900413
time: 1301069074 879542
Lookup reply received
time: 1301069075 311323
pathlength: 5
lookup latency: 4.317810e+02
Sent lookup message for id 921462
time: 1301069075 880405
Lookup reply received
time: 1301069076 429470
pathlength: 7
lookup latency: 5.490650e+02
Sent lookup message for id 959544
time: 1301069076 881161
Sent lookup message for id 811301
time: 1301069077 882462
Lookup reply received
time: 1301069078 260876
pathlength: 4
lookup latency: 3.784140e+02
Sent lookup message for id 743610
time: 1301069078 883365
Sent lookup message for id 52711
time: 1301069079 884637
Lookup reply received
time: 1301069080 440000
pathlength: 6
lookup latency: 5.553630e+02
Sent lookup message for id 213740
time: 1301069080 885418
Lookup reply received
time: 1301069081 431042
pathlength: 5
lookup latency: 5.456240e+02
Sent lookup message for id 1038239
time: 1301069081 886182
Lookup reply received
time: 1301069082 495906
pathlength: 7
lookup latency: 6.097240e+02
Sent lookup message for id 685723
time: 1301069082 886862
Lookup reply received
time: 1301069083 110573
pathlength: 4
lookup latency: 2.237110e+02
Sent lookup message for id 293118
time: 1301069083 887967
Lookup reply received
time: 1301069084 405050
pathlength: 4
lookup latency: 7.523889e+03
Sent lookup message for id 543452
time: 1301069084 888776
Lookup reply received
time: 1301069085 611138
pathlength: 6
lookup latency: 7.223620e+02
Sent lookup message for id 543452
time: 1301069085 889355
Lookup reply received
time: 1301069086 623388
pathlength: 6
lookup latency: 7.340330e+02
Sent lookup message for id 888124
time: 1301069086 889955
Lookup reply received
time: 1301069087 408557
pathlength: 5
lookup latency: 5.186020e+02
Sent lookup message for id 776119
time: 1301069087 890722
Lookup reply received
time: 1301069088 334116
pathlength: 5
lookup latency: 4.433940e+02
Sent lookup message for id 166380
time: 1301069088 891563
Lookup reply received
time: 1301069089 169108
pathlength: 6
lookup latency: 2.775450e+02
Sent lookup message for id 304220
time: 1301069089 892593
Sent lookup message for id 925481
time: 1301069090 893887
Lookup reply received
time: 1301069091 299042
pathlength: 6
lookup latency: 4.051550e+02
Sent lookup message for id 444478
time: 1301069091 894791
Lookup reply received
time: 1301069092 115489
pathlength: 5
lookup latency: 2.206980e+02
Sent lookup message for id 776119
time: 1301069092 895852
Sent lookup message for id 825449
time: 1301069093 897180
Lookup reply received
time: 1301069094 100616
pathlength: 3
lookup latency: 2.034360e+02
Sent lookup message for id 562250
time: 1301069094 898278
Lookup reply received
time: 1301069095 234886
pathlength: 4
lookup latency: 3.366080e+02
Sent lookup message for id 293118
time: 1301069095 899245
Lookup reply received
time: 1301069095 971290
pathlength: 3
lookup latency: 7.204500e+01
Sent lookup message for id 556208
time: 1301069096 900449
Sent lookup message for id 205908
time: 1301069097 901746
Lookup reply received
time: 1301069098 301124
pathlength: 7
lookup latency: 3.993780e+02
Sent lookup message for id 244202
time: 1301069098 902650
Lookup reply received
time: 1301069099 299122
pathlength: 5
lookup latency: 3.964720e+02
Sent lookup message for id 1037473
time: 1301069099 903632
Sent lookup message for id 215155
time: 1301069100 904878
Lookup reply received
time: 1301069101 622450
pathlength: 7
lookup latency: 7.175720e+02
Sent lookup message for id 229339
time: 1301069101 905477
Sent lookup message for id 295486
time: 1301069102 906749
Lookup reply received
time: 1301069103 12696
pathlength: 6
lookup latency: 1.107219e+03
Lookup reply received
time: 1301069103 370535
pathlength: 6
lookup latency: 4.637860e+02
Sent lookup message for id 47045
time: 1301069103 907567
Lookup reply received
time: 1301069104 307640
pathlength: 5
lookup latency: 4.000730e+02
Sent lookup message for id 776119
time: 1301069104 908429
Lookup reply received
time: 1301069105 850635
pathlength: 8
lookup latency: 9.422060e+02
Sent lookup message for id 724388
time: 1301069105 908782
Sent lookup message for id 563762
time: 1301069106 910047
Lookup reply received
time: 1301069107 86073
pathlength: 8
lookup latency: 1.177291e+03
Sent lookup message for id 286002
time: 1301069107 911158
Lookup reply received
time: 1301069108 846359
pathlength: 9
lookup latency: 9.352010e+02
Sent lookup message for id 888124
time: 1301069108 911525
Lookup reply received
time: 1301069109 588926
pathlength: 6
lookup latency: 6.774010e+02
Sent lookup message for id 522465
time: 1301069109 912193
Sent lookup message for id 230977
time: 1301069110 913548
Sent lookup message for id 971835
time: 1301069111 914864
Lookup reply received
time: 1301069112 122528
pathlength: 5
lookup latency: 2.076640e+02
Sent lookup message for id 596760
time: 1301069112 915946
Sent lookup message for id 350300
time: 1301069113 917260
Lookup reply received
time: 1301069113 990780
pathlength: 3
lookup latency: 7.352000e+01
Sent lookup message for id 166380
time: 1301069114 918502
Lookup reply received
time: 1301069115 277490
pathlength: 5
lookup latency: 3.589880e+02
Sent lookup message for id 453096
time: 1301069115 919484
Sent lookup message for id 166380
time: 1301069116 920778
Lookup reply received
time: 1301069117 794179
pathlength: 7
lookup latency: 8.734010e+02
Sent lookup message for id 563762
time: 1301069117 921192
Lookup reply received
time: 1301069118 225224
pathlength: 4
lookup latency: 3.040320e+02
Sent lookup message for id 893719
time: 1301069118 922182
Lookup reply received
time: 1301069119 151544
pathlength: 4
lookup latency: 2.293620e+02
Sent lookup message for id 836147
time: 1301069119 923270
Lookup reply received
time: 1301069120 448723
pathlength: 4
lookup latency: 5.254530e+02
Sent lookup message for id 526234
time: 1301069120 924013
Sent lookup message for id 52711
time: 1301069121 925325
Lookup reply received
time: 1301069122 830407
pathlength: 6
lookup latency: 9.050820e+02
Sent lookup message for id 881251
time: 1301069122 925730
Sent lookup message for id 700677
time: 1301069123 927039
Lookup reply received
time: 1301069124 497912
pathlength: 5
lookup latency: 5.708730e+02
Sent lookup message for id 560980
time: 1301069124 927775
Lookup reply received
time: 1301069125 783277
pathlength: 5
lookup latency: 8.555020e+02
Sent lookup message for id 82418
time: 1301069125 928235
Lookup reply received
time: 1301069126 148640
pathlength: 3
lookup latency: 2.204050e+02
Sent lookup message for id 244202
time: 1301069126 929312
Sent lookup message for id 229339
time: 1301069127 930587
Lookup reply received
time: 1301069128 193637
pathlength: 4
lookup latency: 2.630500e+02
Sent lookup message for id 77987
time: 1301069128 931647
Sent lookup message for id 255064
time: 1301069129 932915
Lookup reply received
time: 1301069130 170322
pathlength: 4
lookup latency: 2.374070e+02
Sent lookup message for id 1000333
time: 1301069130 933194
Lookup reply received
time: 1301069131 423905
pathlength: 5
lookup latency: 4.907110e+02
Sent lookup message for id 921462
time: 1301069131 934006
Sent lookup message for id 417537
time: 1301069132 935315
Lookup reply received
time: 1301069133 177116
pathlength: 5
lookup latency: 2.418010e+02
Sent lookup message for id 603514
time: 1301069133 936381
Sent lookup message for id 535191
time: 1301069134 937654
Sent lookup message for id 304220
time: 1301069135 938989
Sent lookup message for id 685723
time: 1301069136 940274
Lookup reply received
time: 1301069137 33094
pathlength: 4
lookup latency: 9.282000e+01
Sent lookup message for id 921462
time: 1301069137 941464
Lookup reply received
time: 1301069138 228201
pathlength: 3
lookup latency: 2.867370e+02
Sent lookup message for id 417537
time: 1301069138 942457
Lookup reply received
time: 1301069139 369557
pathlength: 8
lookup latency: 4.271000e+02
Sent lookup message for id 673818
time: 1301069139 943295
Sent lookup message for id 244202
time: 1301069140 944644
Sent lookup message for id 466683
time: 1301069141 945947
Lookup reply received
time: 1301069142 448852
pathlength: 7
lookup latency: 5.029050e+02
Sent lookup message for id 350444
time: 1301069142 946754
Lookup reply received
time: 1301069143 160411
pathlength: 4
lookup latency: 2.136570e+02
Sent lookup message for id 402203
time: 1301069143 947825
Lookup reply received
time: 1301069144 465614
pathlength: 5
lookup latency: 5.177890e+02
Sent lookup message for id 350300
time: 1301069144 948581
Sent lookup message for id 244202
time: 1301069145 949936
Sent lookup message for id 385350
time: 1301069146 951185
Lookup reply received
time: 1301069147 391607
pathlength: 5
lookup latency: 4.404220e+02
Sent lookup message for id 402203
time: 1301069147 952059
Lookup reply received
time: 1301069148 499493
pathlength: 7
lookup latency: 5.474340e+02
Sent lookup message for id 82418
time: 1301069148 952791
Sent lookup message for id 613631
time: 1301069149 954052
Lookup reply received
time: 1301069150 440944
pathlength: 5
lookup latency: 4.868920e+02
Sent lookup message for id 350444
time: 1301069150 954824
Lookup reply received
time: 1301069151 419954
pathlength: 5
lookup latency: 4.651300e+02
Sent lookup message for id 596760
time: 1301069151 955655
Sent lookup message for id 2132
time: 1301069152 956915
Sent lookup message for id 776538
time: 1301069153 958166
Lookup reply received
time: 1301069154 268777
pathlength: 6
lookup latency: 3.106110e+02
Sent lookup message for id 350300
time: 1301069154 959109
Lookup reply received
time: 1301069155 133407
pathlength: 5
lookup latency: 1.742980e+02
Sent lookup message for id 558609
time: 1301069155 960197
Lookup reply received
time: 1301069156 256207
pathlength: 4
lookup latency: 2.960100e+02
Sent lookup message for id 875241
time: 1301069156 960703
Lookup reply received
time: 1301069157 335032
pathlength: 5
lookup latency: 3.743290e+02
Sent lookup message for id 743610
time: 1301069157 961602
Lookup reply received
time: 1301069158 616375
pathlength: 6
lookup latency: 6.547730e+02
Sent lookup message for id 244202
time: 1301069158 962207
Sent lookup message for id 703299
time: 1301069159 963493
Sent lookup message for id 563762
time: 1301069160 964723
Sent lookup message for id 716935
time: 1301069161 965994
Sent lookup message for id 535191
time: 1301069162 967291
Lookup reply received
time: 1301069163 369395
pathlength: 4
lookup latency: 4.021040e+02
Sent lookup message for id 596760
time: 1301069163 968152
Sent lookup message for id 413226
time: 1301069164 969374
Sent lookup message for id 535191
time: 1301069165 970606
Lookup reply received
time: 1301069165 973354
pathlength: 6
lookup latency: 1.003980e+03
Sent lookup message for id 703299
time: 1301069166 971900
Sent lookup message for id 250061
time: 1301069167 973195
Lookup reply received
time: 1301069168 343497
pathlength: 5
lookup latency: 3.703020e+02
Sent lookup message for id 413226
time: 1301069168 974078
Sent lookup message for id 350444
time: 1301069169 975318
Sent lookup message for id 140634
time: 1301069170 976702
Lookup reply received
time: 1301069171 852931
pathlength: 7
lookup latency: 8.762290e+02
Sent lookup message for id 1000333
time: 1301069171 977127
Sent lookup message for id 719718
time: 1301069172 978382
Lookup reply received
time: 1301069173 827299
pathlength: 7
lookup latency: 8.489170e+02
Sent lookup message for id 1000333
time: 1301069173 978812
Lookup reply received
time: 1301069174 677033
pathlength: 7
lookup latency: 6.982210e+02
Sent lookup message for id 716935
time: 1301069174 979388
Sent lookup message for id 450025
time: 1301069175 980749
Lookup reply received
time: 1301069176 358998
pathlength: 4
lookup latency: 3.782490e+02
Sent lookup message for id 293118
time: 1301069176 981632
Sent lookup message for id 558609
time: 1301069177 983005
Lookup reply received
time: 1301069178 439980
pathlength: 5
lookup latency: 4.569750e+02
Sent lookup message for id 972715
time: 1301069178 983828
Lookup reply received
time: 1301069179 427602
pathlength: 5
lookup latency: 4.437740e+02
Sent lookup message for id 230977
time: 1301069179 984676
Sent lookup message for id 875241
time: 1301069180 985912
Lookup reply received
time: 1301069181 496674
pathlength: 6
lookup latency: 5.107620e+02
Sent lookup message for id 556208
time: 1301069181 986670
Sent lookup message for id 738663
time: 1301069182 987951
Sent lookup message for id 1045793
time: 1301069183 989244
Lookup reply received
time: 1301069184 589063
pathlength: 7
lookup latency: 5.998190e+02
Sent lookup message for id 1000333
time: 1301069184 989932
Sent lookup message for id 900523
time: 1301069185 991181
Sent lookup message for id 509129
time: 1301069186 992423
Lookup reply received
time: 1301069187 279210
pathlength: 6
lookup latency: 2.867870e+02
Sent lookup message for id 2132
time: 1301069187 993447
Sent lookup message for id 56401
time: 1301069188 994727
Lookup reply received
time: 1301069189 367209
pathlength: 4
lookup latency: 3.724820e+02
Sent lookup message for id 309619
time: 1301069189 995669
Lookup reply received
time: 1301069190 495788
pathlength: 7
lookup latency: 5.001190e+02
Sent lookup message for id 137840
time: 1301069190 996460
Sent lookup message for id 2132
time: 1301069191 997723
Lookup reply received
time: 1301069192 356468
pathlength: 6
lookup latency: 3.587450e+02
Sent lookup message for id 716935
time: 1301069192 998634
Sent lookup message for id 286002
time: 1301069193 999924
Lookup reply received
time: 1301069194 579632
pathlength: 8
lookup latency: 5.797080e+02
Sent lookup message for id 402203
time: 1301069195 618
Lookup reply received
time: 1301069195 466110
pathlength: 7
lookup latency: 4.654920e+02
Sent lookup message for id 522465
time: 1301069196 1406
Lookup reply received
time: 1301069196 895381
pathlength: 5
lookup latency: 8.939750e+02
Sent lookup message for id 140634
time: 1301069197 1757
Lookup reply received
time: 1301069197 851140
pathlength: 7
lookup latency: 8.493830e+02
Sent lookup message for id 925481
time: 1301069198 2166
Lookup reply received
time: 1301069198 404295
pathlength: 6
lookup latency: 4.021290e+02
Sent lookup message for id 563762
time: 1301069199 3086
Lookup reply received
time: 1301069199 320377
pathlength: 6
lookup latency: 3.172910e+02
Sent lookup message for id 556237
time: 1301069200 4024
Lookup reply received
time: 1301069200 361429
pathlength: 5
lookup latency: 3.574050e+02
Sent lookup message for id 899633
time: 1301069201 5001
Lookup reply received
time: 1301069201 580671
pathlength: 5
lookup latency: 5.756700e+02
Sent lookup message for id 230977
time: 1301069202 5701
Sent lookup message for id 1038239
time: 1301069203 7022
Lookup reply received
time: 1301069203 342682
pathlength: 5
lookup latency: 3.356600e+02
Sent lookup message for id 1038239
time: 1301069204 7994
Lookup reply received
time: 1301069204 435063
pathlength: 4
lookup latency: 4.270690e+02
Sent lookup message for id 75768
time: 1301069205 8867
Lookup reply received
time: 1301069205 394719
pathlength: 4
lookup latency: 3.858520e+02
Sent lookup message for id 738663
time: 1301069206 9816
Sent lookup message for id 286002
time: 1301069207 11070
Lookup reply received
time: 1301069207 712128
pathlength: 9
lookup latency: 7.010580e+02
Sent lookup message for id 239704
time: 1301069208 11644
Sent lookup message for id 166380
time: 1301069209 12914
Lookup reply received
time: 1301069209 407556
pathlength: 6
lookup latency: 3.946420e+02
Sent lookup message for id 309619
time: 1301069210 13616
Lookup reply received
time: 1301069210 679922
pathlength: 7
lookup latency: 6.663060e+02
Sent lookup message for id 522465
time: 1301069211 14194
Sent lookup message for id 709483
time: 1301069212 15468
Sent lookup message for id 166380
time: 1301069213 16722
Sent lookup message for id 402203
time: 1301069214 17966
Lookup reply received
time: 1301069214 396633
pathlength: 6
lookup latency: 3.786670e+02
Sent lookup message for id 558609
time: 1301069215 18830
Lookup reply received
time: 1301069215 512957
pathlength: 7
lookup latency: 4.941270e+02
Sent lookup message for id 560980
time: 1301069216 19586
Lookup reply received
time: 1301069216 472443
pathlength: 6
lookup latency: 4.528570e+02
Sent lookup message for id 563762
time: 1301069217 20380
Lookup reply received
time: 1301069217 617750
pathlength: 7
lookup latency: 5.973700e+02
Sent lookup message for id 391284
time: 1301069218 21049
Lookup reply received
time: 1301069218 390164
pathlength: 4
lookup latency: 3.691150e+02
Sent lookup message for id 881251
time: 1301069219 21938
Sent lookup message for id 232626
time: 1301069220 23185
Lookup reply received
time: 1301069220 456247
pathlength: 7
lookup latency: 4.330620e+02
Sent lookup message for id 556208
time: 1301069221 23997
Sent lookup message for id 1038239
time: 1301069222 25260
Lookup reply received
time: 1301069222 336681
pathlength: 5
lookup latency: 3.114210e+02
Sent lookup message for id 522465
time: 1301069223 26222
Sent lookup message for id 174563
time: 1301069224 27556
Lookup reply received
time: 1301069224 214850
pathlength: 4
lookup latency: 1.872940e+02
Sent lookup message for id 232626
time: 1301069225 28666
Lookup reply received
time: 1301069225 431050
pathlength: 7
lookup latency: 4.023840e+02
Sent lookup message for id 417537
time: 1301069226 29552
Lookup reply received
time: 1301069226 322972
pathlength: 7
lookup latency: 2.934200e+02
Sent lookup message for id 52711
time: 1301069227 30544
Lookup reply received
time: 1301069227 429448
pathlength: 3
lookup latency: 3.989040e+02
Sent lookup message for id 82418
time: 1301069228 31455
Lookup reply received
time: 1301069228 418111
pathlength: 5
lookup latency: 3.866560e+02
Sent lookup message for id 899633
time: 1301069229 32363
Lookup reply received
time: 1301069229 211029
pathlength: 3
lookup latency: 1.786660e+02
Sent lookup message for id 229339
time: 1301069230 33484
Sent lookup message for id 982551
time: 1301069231 34862
Lookup reply received
time: 1301069231 786382
pathlength: 9
lookup latency: 7.515200e+02
Sent lookup message for id 350300
time: 1301069232 35424
Sent lookup message for id 286002
time: 1301069233 36762
Lookup reply received
time: 1301069233 287000
pathlength: 5
lookup latency: 2.502380e+02
Sent lookup message for id 444478
time: 1301069234 37845
Lookup reply received
time: 1301069234 245682
pathlength: 5
lookup latency: 2.078370e+02
Sent lookup message for id 850222
time: 1301069235 38988
Lookup reply received
time: 1301069235 154882
pathlength: 4
lookup latency: 1.158940e+02
Sent lookup message for id 350444
time: 1301069236 40243
Sent lookup message for id 450025
time: 1301069237 41539
Lookup reply received
time: 1301069237 677511
pathlength: 6
lookup latency: 6.359720e+02
Sent lookup message for id 1038239
time: 1301069238 42204
Lookup reply received
time: 1301069238 339009
pathlength: 5
lookup latency: 2.968050e+02
Sent lookup message for id 556237
time: 1301069239 43191
Lookup reply received
time: 1301069239 421039
pathlength: 4
lookup latency: 3.778480e+02
Sent lookup message for id 229339
time: 1301069240 44104
Lookup reply received
time: 1301069240 453953
pathlength: 6
lookup latency: 4.098490e+02
Sent lookup message for id 850222
time: 1301069241 44979
Lookup reply received
time: 1301069241 336819
pathlength: 4
lookup latency: 2.918400e+02
Sent lookup message for id 244202
time: 1301069242 45970
Sent lookup message for id 385350
time: 1301069243 47283
Lookup reply received
time: 1301069243 266471
pathlength: 3
lookup latency: 2.191880e+02
Sent lookup message for id 716935
time: 1301069244 48358
Sent lookup message for id 402203
time: 1301069245 49627
Lookup reply received
time: 1301069245 624954
pathlength: 7
lookup latency: 5.753270e+02
Sent lookup message for id 893719
time: 1301069246 50336
Lookup reply received
time: 1301069246 469138
pathlength: 6
lookup latency: 4.188020e+02
Sent lookup message for id 776538
time: 1301069247 51197
Lookup reply received
time: 1301069247 216397
pathlength: 4
lookup latency: 1.652000e+02
Sent lookup message for id 719718
time: 1301069248 52328
Sent lookup message for id 137840
time: 1301069249 53640
Sent lookup message for id 741389
time: 1301069250 54954
Lookup reply received
time: 1301069250 124381
pathlength: 12
lookup latency: 1.070741e+03
Sent lookup message for id 466683
time: 1301069251 56164
Lookup reply received
time: 1301069251 633903
pathlength: 5
lookup latency: 5.777390e+02
Sent lookup message for id 738663
time: 1301069252 56879
Sent lookup message for id 709483
time: 1301069253 58169
Lookup reply received
time: 1301069253 533498
pathlength: 9
lookup latency: 4.753290e+02
Sent lookup message for id 972715
time: 1301069254 59026
Lookup reply received
time: 1301069254 557105
pathlength: 5
lookup latency: 4.980790e+02
Sent lookup message for id 295486
time: 1301069255 59824
Sent lookup message for id 875241
time: 1301069256 61100
Lookup reply received
time: 1301069256 265731
pathlength: 3
lookup latency: 2.046310e+02
Sent lookup message for id 467815
time: 1301069257 62192
Sent lookup message for id 174292
time: 1301069258 63490
Sent lookup message for id 556237
time: 1301069259 64764
Lookup reply received
time: 1301069259 254873
pathlength: 3
lookup latency: 1.901090e+02
Sent lookup message for id 77987
time: 1301069260 65944
Sent lookup message for id 444478
time: 1301069261 67238
Lookup reply received
time: 1301069261 519256
pathlength: 5
lookup latency: 4.520180e+02
Sent lookup message for id 466683
time: 1301069262 68122
Lookup reply received
time: 1301069262 258798
pathlength: 4
lookup latency: 1.906760e+02
Sent lookup message for id 613631
time: 1301069263 69235
Lookup reply received
time: 1301069263 70766
pathlength: 2
lookup latency: 1.531000e+00
Sent lookup message for id 709483
time: 1301069264 70553
Sent lookup message for id 239704
time: 1301069265 71848
Sent lookup message for id 230977
time: 1301069266 72365
Sent lookup message for id 302772
time: 1301069267 73617
Lookup reply received
time: 1301069267 768061
pathlength: 5
lookup latency: 6.944440e+02
Lookup reply received
time: 1301069267 859960
pathlength: 5
lookup latency: 9.796470e+03
Sent lookup message for id 899633
time: 1301069268 74127
Lookup reply received
time: 1301069268 559023
pathlength: 6
lookup latency: 4.848960e+02
Sent lookup message for id 314543
time: 1301069269 75005
Sent lookup message for id 25282
time: 1301069270 76282
Sent lookup message for id 302772
time: 1301069271 77509
Lookup reply received
time: 1301069271 599134
pathlength: 5
lookup latency: 5.216250e+02
Sent lookup message for id 1045793
time: 1301069272 78275
Lookup reply received
time: 1301069272 449406
pathlength: 5
lookup latency: 3.711310e+02
Sent lookup message for id 413226
time: 1301069273 79198
Lookup reply received
time: 1301069273 450981
pathlength: 5
lookup latency: 3.717830e+02
Sent lookup message for id 556237
time: 1301069274 80124
Lookup reply received
time: 1301069274 397635
pathlength: 3
lookup latency: 3.175110e+02
Sent lookup message for id 25282
time: 1301069275 81086
Lookup reply received
time: 1301069275 753369
pathlength: 3
lookup latency: 6.722830e+02
Sent lookup message for id 52711
time: 1301069276 81678
Lookup reply received
time: 1301069276 521888
pathlength: 5
lookup latency: 4.402100e+02
Sent lookup message for id 1038239
time: 1301069277 82504
Lookup reply received
time: 1301069277 607878
pathlength: 8
lookup latency: 5.253740e+02
Sent lookup message for id 563762
time: 1301069278 83242
Lookup reply received
time: 1301069278 632756
pathlength: 7
lookup latency: 5.495140e+02
Sent lookup message for id 350300
time: 1301069279 83978
Lookup reply received
time: 1301069279 735048
pathlength: 7
lookup latency: 6.510700e+02
Sent lookup message for id 215155
time: 1301069280 84595
Sent lookup message for id 709483
time: 1301069281 85900
Lookup reply received
time: 1301069281 317725
pathlength: 6
lookup latency: 2.318250e+02
Sent lookup message for id 213740
time: 1301069282 87010
Sent lookup message for id 52711
time: 1301069283 88345
Lookup reply received
time: 1301069283 420644
pathlength: 3
lookup latency: 3.322990e+02
Sent lookup message for id 900413
time: 1301069284 89305
Lookup reply received
time: 1301069284 524461
pathlength: 7
lookup latency: 4.351560e+02
Sent lookup message for id 705089
time: 1301069285 90146
Lookup reply received
time: 1301069285 539099
pathlength: 5
lookup latency: 4.489530e+02
Sent lookup message for id 295486
time: 1301069286 90991
Lookup reply received
time: 1301069286 728057
pathlength: 7
lookup latency: 6.370660e+02
Sent lookup message for id 811301
time: 1301069287 91604
Lookup reply received
time: 1301069287 298601
pathlength: 3
lookup latency: 2.069970e+02
Sent lookup message for id 893719
time: 1301069288 92666
Lookup reply received
time: 1301069288 431428
pathlength: 4
lookup latency: 3.387620e+02
Sent lookup message for id 77987
time: 1301069289 93607
Sent lookup message for id 385350
time: 1301069290 95043
Lookup reply received
time: 1301069290 326966
pathlength: 3
lookup latency: 2.319230e+02
Sent lookup message for id 730054
time: 1301069291 96073
Lookup reply received
time: 1301069291 533774
pathlength: 6
lookup latency: 4.377010e+02
Sent lookup message for id 77987
time: 1301069292 96928
Sent lookup message for id 47045
time: 1301069293 98107
Sent lookup message for id 450025
time: 1301069294 99486
Lookup reply received
time: 1301069294 356659
pathlength: 5
lookup latency: 2.571730e+02
Sent lookup message for id 166380
time: 1301069295 100555
Lookup reply received
time: 1301069295 590075
pathlength: 5
lookup latency: 4.895200e+02
Sent lookup message for id 959544
time: 1301069296 101393
Lookup reply received
time: 1301069296 272630
pathlength: 4
lookup latency: 1.712370e+02
Sent lookup message for id 526234
time: 1301069297 102532
Lookup reply received
time: 1301069297 692670
pathlength: 5
lookup latency: 5.901380e+02
Sent lookup message for id 738663
time: 1301069298 103242
Sent lookup message for id 556208
time: 1301069299 104547
Sent lookup message for id 137840
time: 1301069300 105833
Sent lookup message for id 811301
time: 1301069301 107117
Lookup reply received
time: 1301069301 317876
pathlength: 12
lookup latency: 1.212043e+03
Lookup reply received
time: 1301069301 530384
pathlength: 6
lookup latency: 4.232670e+02
Sent lookup message for id 295486
time: 1301069302 107955
Lookup reply received
time: 1301069302 581046
pathlength: 5
lookup latency: 4.730910e+02
Sent lookup message for id 705089
time: 1301069303 108784
Lookup reply received
time: 1301069303 306692
pathlength: 5
lookup latency: 1.979080e+02
Sent lookup message for id 215155
time: 1301069304 109848
Sent lookup message for id 522465
time: 1301069305 111111
Lookup reply received
time: 1301069305 293058
pathlength: 3
lookup latency: 1.819470e+02
Sent lookup message for id 982551
time: 1301069306 112221
Lookup reply received
time: 1301069306 282848
pathlength: 3
lookup latency: 1.706270e+02
Sent lookup message for id 7554
time: 1301069307 113315
Sent lookup message for id 738663
time: 1301069308 114601
Sent lookup message for id 850222
time: 1301069309 115885
Sent lookup message for id 971835
time: 1301069310 117146
Lookup reply received
time: 1301069310 324696
pathlength: 5
lookup latency: 2.075500e+02
Sent lookup message for id 741389
time: 1301069311 118195
Lookup reply received
time: 1301069311 321707
pathlength: 3
lookup latency: 2.035120e+02
Sent lookup message for id 563762
time: 1301069312 119298
Lookup reply received
time: 1301069312 459099
pathlength: 3
lookup latency: 3.398010e+02
Sent lookup message for id 526234
time: 1301069313 120243
Lookup reply received
time: 1301069313 784280
pathlength: 8
lookup latency: 6.640370e+02
Sent lookup message for id 2132
time: 1301069314 120838
Sent lookup message for id 250061
time: 1301069315 122075
Lookup reply received
time: 1301069315 439130
pathlength: 6
lookup latency: 3.170550e+02
Sent lookup message for id 705089
time: 1301069316 123067
Lookup reply received
time: 1301069316 460169
pathlength: 6
lookup latency: 3.371020e+02
Sent lookup message for id 75768
time: 1301069317 123989
Sent lookup message for id 467815
time: 1301069318 125243
Lookup reply received
time: 1301069318 302777
pathlength: 5
lookup latency: 1.775340e+02
Sent lookup message for id 558609
time: 1301069319 126370
Lookup reply received
time: 1301069319 293858
pathlength: 3
lookup latency: 1.674880e+02
Sent lookup message for id 229339
time: 1301069320 127605
Lookup reply received
time: 1301069320 596926
pathlength: 6
lookup latency: 4.693210e+02
Sent lookup message for id 596760
time: 1301069321 128398
Lookup reply received
time: 1301069321 889117
pathlength: 4
lookup latency: 7.607190e+02
Sent lookup message for id 229339
time: 1301069322 128907
Lookup reply received
time: 1301069322 691630
pathlength: 6
lookup latency: 5.627230e+02
Sent lookup message for id 558609
time: 1301069323 129649
Lookup reply received
time: 1301069323 529301
pathlength: 6
lookup latency: 3.996520e+02
Sent lookup message for id 603514
time: 1301069324 130568
Sent lookup message for id 1045793
time: 1301069325 131857
Lookup reply received
time: 1301069325 942417
pathlength: 8
lookup latency: 8.105600e+02
Sent lookup message for id 703299
time: 1301069326 132315
Sent lookup message for id 719718
time: 1301069327 133562
Sent lookup message for id 230977
time: 1301069328 134858
Sent lookup message for id 244202
time: 1301069329 136148
Sent lookup message for id 603514
time: 1301069330 137420
Sent lookup message for id 900413
time: 1301069331 138652
Lookup reply received
time: 1301069331 382555
pathlength: 5
lookup latency: 2.439030e+02
Sent lookup message for id 724388
time: 1301069332 139700
Sent lookup message for id 657147
time: 1301069333 140949
Lookup reply received
time: 1301069333 174175
pathlength: 9
lookup latency: 1.034475e+03
Lookup reply received
time: 1301069333 312690
pathlength: 4
lookup latency: 1.717410e+02
Sent lookup message for id 1037473
time: 1301069334 142047
Lookup reply received
time: 1301069334 480646
pathlength: 3
lookup latency: 3.385990e+02
Sent lookup message for id 900413
time: 1301069335 143020
Lookup reply received
time: 1301069335 326686
pathlength: 4
lookup latency: 1.836660e+02
Sent lookup message for id 450025
time: 1301069336 144090
Sent lookup message for id 174563
time: 1301069337 145368
Lookup reply received
time: 1301069337 476358
pathlength: 4
lookup latency: 3.309900e+02
Sent lookup message for id 215155
time: 1301069338 146351
Sent lookup message for id 685723
time: 1301069339 147608
Lookup reply received
time: 1301069339 525528
pathlength: 4
lookup latency: 3.779200e+02
Sent lookup message for id 685723
time: 1301069340 148502
Lookup reply received
time: 1301069340 487034
pathlength: 6
lookup latency: 3.385320e+02
Sent lookup message for id 232626
time: 1301069341 149414
Lookup reply received
time: 1301069341 949125
pathlength: 7
lookup latency: 7.997110e+02
Sent lookup message for id 56401
time: 1301069342 149906
Lookup reply received
time: 1301069342 371286
pathlength: 4
lookup latency: 2.213800e+02
Sent lookup message for id 77987
time: 1301069343 151034
Sent lookup message for id 875241
time: 1301069344 152288
Lookup reply received
time: 1301069344 539021
pathlength: 5
lookup latency: 3.867330e+02
Sent lookup message for id 821597
time: 1301069345 153114
Lookup reply received
time: 1301069345 375609
pathlength: 4
lookup latency: 2.224950e+02
Sent lookup message for id 821597
time: 1301069346 154139
Sent lookup message for id 295486
time: 1301069347 155411
Lookup reply received
time: 1301069347 514033
pathlength: 4
lookup latency: 3.586220e+02
Sent lookup message for id 350300
time: 1301069348 156353
Sent lookup message for id 875241
time: 1301069349 157604
Lookup reply received
time: 1301069349 530715
pathlength: 5
lookup latency: 3.731110e+02
Sent lookup message for id 703299
time: 1301069350 158600
Lookup reply received
time: 1301069350 747180
pathlength: 6
lookup latency: 5.885800e+02
Sent lookup message for id 350444
time: 1301069351 159273
Lookup reply received
time: 1301069351 320371
pathlength: 3
lookup latency: 1.610980e+02
Sent lookup message for id 1045793
time: 1301069352 160381
Lookup reply received
time: 1301069352 694224
pathlength: 6
lookup latency: 5.338430e+02
Sent lookup message for id 52711
time: 1301069353 161150
Lookup reply received
time: 1301069353 332007
pathlength: 2
lookup latency: 1.708570e+02
Sent lookup message for id 596760
time: 1301069354 162274
Sent lookup message for id 230494
time: 1301069355 163548
Lookup reply received
time: 1301069355 610085
pathlength: 7
lookup latency: 4.465370e+02
Sent lookup message for id 556208
time: 1301069356 164472
Sent lookup message for id 304220
time: 1301069357 165799
Sent lookup message for id 543452
time: 1301069358 167110
Lookup reply received
time: 1301069358 849014
pathlength: 5
lookup latency: 6.819040e+02
Sent lookup message for id 205908
time: 1301069359 167697
Sent lookup message for id 900523
time: 1301069360 168948
Lookup reply received
time: 1301069360 238603
pathlength: 8
lookup latency: 1.070906e+03
Lookup reply received
time: 1301069360 378100
pathlength: 4
lookup latency: 2.091520e+02
Sent lookup message for id 174292
time: 1301069361 170028
Lookup reply received
time: 1301069361 734233
pathlength: 5
lookup latency: 5.642050e+02
Sent lookup message for id 673818
time: 1301069362 170724
Sent lookup message for id 230494
time: 1301069363 171166
Lookup reply received
time: 1301069363 338740
pathlength: 3
lookup latency: 1.675740e+02
Sent lookup message for id 543452
time: 1301069364 172254
Sent lookup message for id 850222
time: 1301069365 173484
Lookup reply received
time: 1301069365 304710
pathlength: 8
lookup latency: 1.132456e+03
Lookup reply received
time: 1301069365 415351
pathlength: 4
lookup latency: 2.418670e+02
Sent lookup message for id 673818
time: 1301069366 174533
Lookup reply received
time: 1301069366 874541
pathlength: 6
lookup latency: 7.000080e+02
Sent lookup message for id 811301
time: 1301069367 175086
Lookup reply received
time: 1301069367 559625
pathlength: 8
lookup latency: 3.845390e+02
Sent lookup message for id 558609
time: 1301069368 175981
Lookup reply received
time: 1301069368 564796
pathlength: 6
lookup latency: 3.888150e+02
Sent lookup message for id 75768
time: 1301069369 176866
Lookup reply received
time: 1301069369 622633
pathlength: 6
lookup latency: 4.457670e+02
Sent lookup message for id 899633
time: 1301069370 177694
Lookup reply received
time: 1301069370 547639
pathlength: 5
lookup latency: 3.699450e+02
Sent lookup message for id 166380
time: 1301069371 178573
Lookup reply received
time: 1301069371 889255
pathlength: 8
lookup latency: 7.106820e+02
Sent lookup message for id 900413
time: 1301069372 179126
Sent lookup message for id 972715
time: 1301069373 180411
Lookup reply received
time: 1301069373 452726
pathlength: 4
lookup latency: 2.723150e+02
Sent lookup message for id 402203
time: 1301069374 181430
Lookup reply received
time: 1301069374 532354
pathlength: 5
lookup latency: 3.509240e+02
Sent lookup message for id 230977
time: 1301069375 182321
Sent lookup message for id 1045793
time: 1301069376 183635
Sent lookup message for id 443406
time: 1301069377 184882
Lookup reply received
time: 1301069377 578034
pathlength: 6
lookup latency: 3.931520e+02
Sent lookup message for id 921462
time: 1301069378 185771
Sent lookup message for id 741389
time: 1301069379 187085
Lookup reply received
time: 1301069379 268862
pathlength: 4
lookup latency: 8.177700e+01
Sent lookup message for id 596760
time: 1301069380 188356
Sent lookup message for id 543452
time: 1301069381 189609
Lookup reply received
time: 1301069381 471221
pathlength: 6
lookup latency: 9.292095e+03
Lookup reply received
time: 1301069381 610359
pathlength: 8
lookup latency: 4.207500e+02
Sent lookup message for id 229339
time: 1301069382 190463
Sent lookup message for id 875241
time: 1301069383 191781
Lookup reply received
time: 1301069383 788893
pathlength: 6
lookup latency: 5.971120e+02
Sent lookup message for id 603514
time: 1301069384 192448
Sent lookup message for id 673818
time: 1301069385 193715
Lookup reply received
time: 1301069385 663860
pathlength: 5
lookup latency: 4.701450e+02
Sent lookup message for id 1038239
time: 1301069386 194572
Sent lookup message for id 899633
time: 1301069387 195820
Sent lookup message for id 535191
time: 1301069388 197087
Sent lookup message for id 881251
time: 1301069389 198320
Sent lookup message for id 82418
time: 1301069390 199555
Sent lookup message for id 982551
time: 1301069391 200780
Lookup reply received
time: 1301069391 718580
pathlength: 5
lookup latency: 5.178000e+02
Sent lookup message for id 596760
time: 1301069392 201560
Sent lookup message for id 836147
time: 1301069393 202848
Sent lookup message for id 402203
time: 1301069394 204140
Lookup reply received
time: 1301069394 725139
pathlength: 6
lookup latency: 5.209990e+02
Sent lookup message for id 25282
time: 1301069395 204905
Sent lookup message for id 52711
time: 1301069396 205960
Lookup reply received
time: 1301069396 698722
pathlength: 4
lookup latency: 4.927620e+02
Sent lookup message for id 730054
time: 1301069397 206715
Lookup reply received
time: 1301069397 432877
pathlength: 4
lookup latency: 2.261620e+02
Sent lookup message for id 82418
time: 1301069398 207754
Lookup reply received
time: 1301069398 876366
pathlength: 7
lookup latency: 6.686120e+02
Sent lookup message for id 450025
time: 1301069399 208330
Sent lookup message for id 743610
time: 1301069400 209631
Lookup reply received
time: 1301069400 754334
pathlength: 5
lookup latency: 5.447030e+02
Sent lookup message for id 350444
time: 1301069401 210358
Sent lookup message for id 250061
time: 1301069402 211605
Lookup reply received
time: 1301069402 426993
pathlength: 5
lookup latency: 2.153880e+02
Sent lookup message for id 1038239
time: 1301069403 212672
Lookup reply received
time: 1301069404 70061
pathlength: 6
lookup latency: 8.573890e+02
Sent lookup message for id 166380
time: 1301069404 213075
Lookup reply received
time: 1301069404 575642
pathlength: 6
lookup latency: 3.625670e+02
Sent lookup message for id 75768
time: 1301069405 213962
Sent lookup message for id 893719
time: 1301069406 215235
Sent lookup message for id 244202
time: 1301069407 216491
Sent lookup message for id 703299
time: 1301069408 217775
Lookup reply received
time: 1301069408 779920
pathlength: 6
lookup latency: 5.621450e+02
Sent lookup message for id 685723
time: 1301069409 218469
Sent lookup message for id 444478
time: 1301069410 219834
Lookup reply received
time: 1301069410 582714
pathlength: 6
lookup latency: 3.628800e+02
Sent lookup message for id 286002
time: 1301069411 220729
Lookup reply received
time: 1301069411 669289
pathlength: 5
lookup latency: 4.485600e+02
Sent lookup message for id 450025
time: 1301069412 221542
Sent lookup message for id 613631
time: 1301069413 222868
Lookup reply received
time: 1301069413 304547
pathlength: 4
lookup latency: 8.167900e+01
Sent lookup message for id 959544
time: 1301069414 224185
Lookup reply received
time: 1301069414 558590
pathlength: 4
lookup latency: 3.344050e+02
Sent lookup message for id 705089
time: 1301069415 225119
Lookup reply received
time: 1301069415 588651
pathlength: 4
lookup latency: 3.635320e+02
Sent lookup message for id 526234
time: 1301069416 226090
Lookup reply received
time: 1301069417 75886
pathlength: 6
lookup latency: 8.497960e+02
Sent lookup message for id 509129
time: 1301069417 226488
Lookup reply received
time: 1301069417 485829
pathlength: 6
lookup latency: 2.593410e+02
Sent lookup message for id 75768
time: 1301069418 227549
Lookup reply received
time: 1301069418 403565
pathlength: 5
lookup latency: 1.760160e+02
Sent lookup message for id 613631
time: 1301069419 228675
Sent lookup message for id 385350
time: 1301069420 229957
Lookup reply received
time: 1301069420 419417
pathlength: 3
lookup latency: 1.894600e+02
Sent lookup message for id 466683
time: 1301069421 231084
Lookup reply received
time: 1301069421 772043
pathlength: 6
lookup latency: 5.409590e+02
Sent lookup message for id 613631
time: 1301069422 231800
Sent lookup message for id 304220
time: 1301069423 233061
Sent lookup message for id 596760
time: 1301069424 234357
Lookup reply received
time: 1301069424 555901
pathlength: 4
lookup latency: 3.215440e+02
Sent lookup message for id 140634
time: 1301069425 235298
Lookup reply received
time: 1301069425 682078
pathlength: 3
lookup latency: 4.467800e+02
Sent lookup message for id 25282
time: 1301069426 236102
Sent lookup message for id 900523
time: 1301069427 237350
Sent lookup message for id 596760
time: 1301069428 238624
Sent lookup message for id 391284
time: 1301069429 239891
Lookup reply received
time: 1301069429 764619
pathlength: 6
lookup latency: 5.247280e+02
Sent lookup message for id 52711
time: 1301069430 240636
Lookup reply received
time: 1301069430 436040
pathlength: 3
lookup latency: 1.954040e+02
Sent lookup message for id 716935
time: 1301069431 241672
Sent lookup message for id 730054
time: 1301069432 242994
Lookup reply received
time: 1301069432 492339
pathlength: 4
lookup latency: 2.493450e+02
Sent lookup message for id 776119
time: 1301069433 244045
Sent lookup message for id 685723
time: 1301069434 245272
Lookup reply received
time: 1301069434 539836
pathlength: 5
lookup latency: 2.945640e+02
Sent lookup message for id 526234
time: 1301069435 246245
Sent lookup message for id 450025
time: 1301069436 247480
Lookup reply received
time: 1301069436 815269
pathlength: 7
lookup latency: 5.677890e+02
Sent lookup message for id 881251
time: 1301069437 248142
Sent lookup message for id 286002
time: 1301069438 249426
Lookup reply received
time: 1301069438 487158
pathlength: 5
lookup latency: 2.377320e+02
Sent lookup message for id 244202
time: 1301069439 250425
Sent lookup message for id 522465
time: 1301069440 251775
Sent lookup message for id 556208
time: 1301069441 253053
Sent lookup message for id 1045793
time: 1301069442 254326
Lookup reply received
time: 1301069442 463946
pathlength: 6
lookup latency: 9.219901e+03
Lookup reply received
time: 1301069442 627473
pathlength: 5
lookup latency: 3.731470e+02
Sent lookup message for id 1037473
time: 1301069443 255246
Sent lookup message for id 556208
time: 1301069444 256474
Sent lookup message for id 140634
time: 1301069445 257747
Lookup reply received
time: 1301069445 584465
pathlength: 2
lookup latency: 3.267180e+02
Sent lookup message for id 254150
time: 1301069446 258740
Lookup reply received
time: 1301069446 438656
pathlength: 3
lookup latency: 1.799160e+02
Lookup reply received
time: 1301069447 151288
pathlength: 7
lookup latency: 7.900863e+03
Sent lookup message for id 900413
time: 1301069447 259085
Lookup reply received
time: 1301069447 894003
pathlength: 6
lookup latency: 7.642228e+03
Sent lookup message for id 350300
time: 1301069448 259710
Sent lookup message for id 47045
time: 1301069449 260940
Sent lookup message for id 899633
time: 1301069450 262150
Lookup reply received
time: 1301069450 522862
pathlength: 4
lookup latency: 2.607120e+02
Sent lookup message for id 825449
time: 1301069451 263060
Lookup reply received
time: 1301069451 473387
pathlength: 3
lookup latency: 2.103270e+02
Sent lookup message for id 232626
time: 1301069452 264134
Sent lookup message for id 467815
time: 1301069453 265389
Lookup reply received
time: 1301069453 478941
pathlength: 6
lookup latency: 2.135520e+02
Sent lookup message for id 254150
time: 1301069454 266430
Lookup reply received
time: 1301069454 663933
pathlength: 5
lookup latency: 3.975030e+02
Sent lookup message for id 350444
time: 1301069455 267263
Lookup reply received
time: 1301069455 567495
pathlength: 6
lookup latency: 3.002320e+02
Sent lookup message for id 900523
time: 1301069456 268231
Lookup reply received
time: 1301069456 355480
pathlength: 5
lookup latency: 8.724900e+01
Sent lookup message for id 56401
time: 1301069457 269391
Lookup reply received
time: 1301069458 24921
pathlength: 7
lookup latency: 7.555300e+02
Sent lookup message for id 921462
time: 1301069458 269907
Lookup reply received
time: 1301069458 465137
pathlength: 4
lookup latency: 1.952300e+02
Sent lookup message for id 900413
time: 1301069459 271028
Sent lookup message for id 673818
time: 1301069460 272302
Lookup reply received
time: 1301069460 741953
pathlength: 4
lookup latency: 4.696510e+02
Sent lookup message for id 724388
time: 1301069461 273094
Lookup reply received
time: 1301069461 677452
pathlength: 5
lookup latency: 4.043580e+02
Sent lookup message for id 244202
time: 1301069462 273938
Lookup reply received
time: 1301069462 338634
pathlength: 3
lookup latency: 6.469600e+01
Sent lookup message for id 738663
time: 1301069463 275169
Sent lookup message for id 47045
time: 1301069464 276404
Sent lookup message for id 596760
time: 1301069465 277640
Sent lookup message for id 96150
time: 1301069466 278839
Lookup reply received
time: 1301069466 633589
pathlength: 5
lookup latency: 3.547500e+02
Sent lookup message for id 743610
time: 1301069467 279096
Lookup reply received
time: 1301069467 620479
pathlength: 5
lookup latency: 3.413830e+02
Sent lookup message for id 921462
time: 1301069468 280038
Sent lookup message for id 556237
time: 1301069469 281260
Sent lookup message for id 881251
time: 1301069470 282587
Sent lookup message for id 229339
time: 1301069471 283127
Lookup reply received
time: 1301069471 709352
pathlength: 4
lookup latency: 4.262250e+02
Sent lookup message for id 556237
time: 1301069472 283934
Lookup reply received
time: 1301069472 671441
pathlength: 4
lookup latency: 3.875070e+02
Sent lookup message for id 556208
time: 1301069473 284832
Sent lookup message for id 522465
time: 1301069474 286194
Sent lookup message for id 893719
time: 1301069475 287107
Sent lookup message for id 719718
time: 1301069476 288393
Sent lookup message for id 466683
time: 1301069477 289615
Sent lookup message for id 77987
time: 1301069478 290886
Sent lookup message for id 444478
time: 1301069479 292136
Lookup reply received
time: 1301069479 522855
pathlength: 5
lookup latency: 2.307190e+02
Sent lookup message for id 563762
time: 1301069480 293136
Sent lookup message for id 453096
time: 1301069481 294338
Sent lookup message for id 302772
time: 1301069482 295091
Lookup reply received
time: 1301069483 75917
pathlength: 8
lookup latency: 7.808260e+02
Sent lookup message for id 304220
time: 1301069483 295535
Lookup reply received
time: 1301069483 722451
pathlength: 6
lookup latency: 4.269160e+02
Sent lookup message for id 82418
time: 1301069484 296422
Lookup reply received
time: 1301069484 763873
pathlength: 5
lookup latency: 4.674510e+02
Sent lookup message for id 685723
time: 1301069485 297193
Sent lookup message for id 453096
time: 1301069486 298408
Sent lookup message for id 724388
time: 1301069487 299117
Lookup reply received
time: 1301069487 627752
pathlength: 4
lookup latency: 3.286350e+02
Lookup reply received
time: 1301069488 264227
pathlength: 7
lookup latency: 1.097461e+04
Sent lookup message for id 893719
time: 1301069488 299394
Lookup reply received
time: 1301069488 638034
pathlength: 4
lookup latency: 3.386400e+02
Sent lookup message for id 450025
time: 1301069489 300292
Sent lookup message for id 230494
time: 1301069490 301556
Lookup reply received
time: 1301069490 494200
pathlength: 4
lookup latency: 1.926440e+02
Sent lookup message for id 709483
time: 1301069491 302592
Lookup reply received
time: 1301069491 485005
pathlength: 3
lookup latency: 1.824130e+02
Sent lookup message for id 522465
time: 1301069492 303102
Sent lookup message for id 657147
time: 1301069493 304379
Lookup reply received
time: 1301069493 816464
pathlength: 7
lookup latency: 5.120850e+02
Sent lookup message for id 56401
time: 1301069494 305083
Lookup reply received
time: 1301069494 629533
pathlength: 4
lookup latency: 3.244500e+02
Sent lookup message for id 25282
time: 1301069495 305970
Sent lookup message for id 972715
time: 1301069496 307080
Sent lookup message for id 1045793
time: 1301069497 308285
Lookup reply received
time: 1301069497 797709
pathlength: 8
lookup latency: 1.490629e+03
Sent lookup message for id 309619
time: 1301069498 309037
Sent lookup message for id 821597
time: 1301069499 310243
Lookup reply received
time: 1301069500 179446
pathlength: 9
lookup latency: 8.692030e+02
Sent lookup message for id 391284
time: 1301069500 310644
Lookup reply received
time: 1301069500 745091
pathlength: 5
lookup latency: 4.344470e+02
Sent lookup message for id 52711
time: 1301069501 311097
Sent lookup message for id 255064
time: 1301069502 312316
Lookup reply received
time: 1301069502 627360
pathlength: 4
lookup latency: 3.150440e+02
Sent lookup message for id 556237
time: 1301069503 313265
Sent lookup message for id 776538
time: 1301069504 314487
Lookup reply received
time: 1301069504 963970
pathlength: 9
lookup latency: 6.494830e+02
Sent lookup message for id 229339
time: 1301069505 315082
Lookup reply received
time: 1301069505 805910
pathlength: 6
lookup latency: 4.908280e+02
Sent lookup message for id 413226
time: 1301069506 315919
Sent lookup message for id 137840
time: 1301069507 317139
Lookup reply received
time: 1301069508 182457
pathlength: 9
lookup latency: 8.653180e+02
Sent lookup message for id 716935
time: 1301069508 317500
Sent lookup message for id 391284
time: 1301069509 318742
Lookup reply received
time: 1301069509 687896
pathlength: 4
lookup latency: 3.691540e+02
Sent lookup message for id 825449
time: 1301069510 319098
Lookup reply received
time: 1301069510 638221
pathlength: 4
lookup latency: 3.191230e+02
Sent lookup message for id 1045793
time: 1301069511 320000
Lookup reply received
time: 1301069511 720237
pathlength: 5
lookup latency: 4.002370e+02
Sent lookup message for id 174563
time: 1301069512 320836
Lookup reply received
time: 1301069512 474624
pathlength: 2
lookup latency: 1.537880e+02
Sent lookup message for id 709483
time: 1301069513 321913
Lookup reply received
time: 1301069513 408046
pathlength: 4
lookup latency: 8.613300e+01
Sent lookup message for id 47045
time: 1301069514 323096
Sent lookup message for id 1037473
time: 1301069515 324302
Sent lookup message for id 743610
time: 1301069516 325500
Lookup reply received
time: 1301069516 828102
pathlength: 6
lookup latency: 5.026020e+02
Sent lookup message for id 743610
time: 1301069517 326207
Sent lookup message for id 881251
time: 1301069518 327112
Sent lookup message for id 1038239
time: 1301069519 328313
Lookup reply received
time: 1301069519 975631
pathlength: 6
lookup latency: 6.473180e+02
Sent lookup message for id 304220
time: 1301069520 328890
Lookup reply received
time: 1301069520 646856
pathlength: 5
lookup latency: 3.179660e+02
Sent lookup message for id 254150
time: 1301069521 329807
Lookup reply received
time: 1301069521 516743
pathlength: 3
lookup latency: 1.869360e+02
Sent lookup message for id 229339
time: 1301069522 330844
Lookup reply received
time: 1301069522 738489
pathlength: 5
lookup latency: 4.076450e+02
Sent lookup message for id 1038239
time: 1301069523 331114
Lookup reply received
time: 1301069523 985742
pathlength: 7
lookup latency: 6.546280e+02
Sent lookup message for id 450025
time: 1301069524 331667
Lookup reply received
time: 1301069524 795716
pathlength: 5
lookup latency: 4.640490e+02
Sent lookup message for id 1000333
time: 1301069525 332407
Lookup reply received
time: 1301069526 67182
pathlength: 6
lookup latency: 7.347750e+02
Sent lookup message for id 716935
time: 1301069526 332893
Sent lookup message for id 350300
time: 1301069527 334113
Sent lookup message for id 825449
time: 1301069528 335130
Lookup reply received
time: 1301069528 866680
pathlength: 6
lookup latency: 5.315500e+02
Sent lookup message for id 982551
time: 1301069529 335807
Sent lookup message for id 709483
time: 1301069530 337134
Lookup reply received
time: 1301069530 776792
pathlength: 6
lookup latency: 4.396580e+02
Sent lookup message for id 350444
time: 1301069531 337975
Lookup reply received
time: 1301069531 664254
pathlength: 4
lookup latency: 3.262790e+02
Sent lookup message for id 25282
time: 1301069532 338979
Lookup reply received
time: 1301069532 725652
pathlength: 3
lookup latency: 3.866730e+02
Sent lookup message for id 899633
time: 1301069533 339922
Lookup reply received
time: 1301069533 630751
pathlength: 3
lookup latency: 2.908290e+02
Sent lookup message for id 77987
time: 1301069534 340859
Sent lookup message for id 743610
time: 1301069535 342086
Lookup reply received
time: 1301069535 582750
pathlength: 4
lookup latency: 2.406640e+02
Sent lookup message for id 657147
time: 1301069536 343175
Lookup reply received
time: 1301069536 763735
pathlength: 5
lookup latency: 4.205600e+02
Sent lookup message for id 743610
time: 1301069537 343987
Lookup reply received
time: 1301069537 562070
pathlength: 4
lookup latency: 2.180830e+02
Sent lookup message for id 535191
time: 1301069538 345059
Sent lookup message for id 255064
time: 1301069539 346281
Lookup reply received
time: 1301069539 560836
pathlength: 5
lookup latency: 2.145550e+02
Sent lookup message for id 881251
time: 1301069540 347117
Sent lookup message for id 562250
time: 1301069541 348316
Sent lookup message for id 893719
time: 1301069542 349521
Lookup reply received
time: 1301069542 665952
pathlength: 5
lookup latency: 3.164310e+02
Sent lookup message for id 705089
time: 1301069543 350438
Sent lookup message for id 174292
time: 1301069544 351080
Lookup reply received
time: 1301069544 726238
pathlength: 6
lookup latency: 3.751580e+02
Sent lookup message for id 52711
time: 1301069545 351917
Lookup reply received
time: 1301069545 598758
pathlength: 5
lookup latency: 2.468410e+02
Sent lookup message for id 391284
time: 1301069546 352893
Lookup reply received
time: 1301069546 833828
pathlength: 6
lookup latency: 4.809350e+02
Sent lookup message for id 82418
time: 1301069547 353666
Lookup reply received
time: 1301069547 838419
pathlength: 5
lookup latency: 4.847530e+02
Sent lookup message for id 900523
time: 1301069548 354408
Sent lookup message for id 75768
time: 1301069549 355091
Lookup reply received
time: 1301069549 643821
pathlength: 5
lookup latency: 2.887300e+02
Sent lookup message for id 466683
time: 1301069550 356041
Lookup reply received
time: 1301069550 831428
pathlength: 5
lookup latency: 4.753870e+02
Sent lookup message for id 2132
time: 1301069551 356772
Lookup reply received
time: 1301069551 694215
pathlength: 5
lookup latency: 3.374430e+02
Sent lookup message for id 888124
time: 1301069552 357665
Sent lookup message for id 959544
time: 1301069553 358935
Lookup reply received
time: 1301069553 885295
pathlength: 7
lookup latency: 5.263600e+02
Sent lookup message for id 522465
time: 1301069554 359624
Lookup reply received
time: 1301069554 806509
pathlength: 5
lookup latency: 4.468850e+02
Sent lookup message for id 56401
time: 1301069555 360395
Lookup reply received
time: 1301069556 7688
pathlength: 6
lookup latency: 6.472930e+02
Sent lookup message for id 709483
time: 1301069556 360955
Sent lookup message for id 971835
time: 1301069557 362163
Lookup reply received
time: 1301069557 732516
pathlength: 4
lookup latency: 3.703530e+02
Sent lookup message for id 703299
time: 1301069558 363083
Sent lookup message for id 1037473
time: 1301069559 364292
Lookup reply received
time: 1301069559 902265
pathlength: 6
lookup latency: 5.379730e+02
Sent lookup message for id 413226
time: 1301069560 365095
Lookup reply received
time: 1301069561 6621
pathlength: 8
lookup latency: 6.415260e+02
Sent lookup message for id 467815
time: 1301069561 365669
Sent lookup message for id 75768
time: 1301069562 366949
Lookup reply received
time: 1301069562 783775
pathlength: 8
lookup latency: 4.168260e+02
Sent lookup message for id 385350
time: 1301069563 367781
Lookup reply received
time: 1301069563 602161
pathlength: 4
lookup latency: 2.343800e+02
Sent lookup message for id 719718
time: 1301069564 368774
Sent lookup message for id 302772
time: 1301069565 369990
Lookup reply received
time: 1301069566 118384
pathlength: 7
lookup latency: 7.483940e+02
Sent lookup message for id 137840
time: 1301069566 370511
Lookup reply received
time: 1301069566 711323
pathlength: 4
lookup latency: 3.408120e+02
Sent lookup message for id 230494
time: 1301069567 371101
Sent lookup message for id 738663
time: 1301069568 372378
Sent lookup message for id 75768
time: 1301069569 373583
Sent lookup message for id 239704
time: 1301069570 374807
Lookup reply received
time: 1301069571 6832
pathlength: 4
lookup latency: 6.320250e+02
Sent lookup message for id 450025
time: 1301069571 375085
Lookup reply received
time: 1301069571 789990
pathlength: 4
lookup latency: 4.149050e+02
Sent lookup message for id 776119
time: 1301069572 375922
Lookup reply received
time: 1301069572 593187
pathlength: 6
lookup latency: 2.172650e+02
Sent lookup message for id 893719
time: 1301069573 376940
Lookup reply received
time: 1301069574 137138
pathlength: 8
lookup latency: 7.601980e+02
Sent lookup message for id 613631
time: 1301069574 377390
Lookup reply received
time: 1301069574 459259
pathlength: 4
lookup latency: 8.186900e+01
Sent lookup message for id 959544
time: 1301069575 378532
Lookup reply received
time: 1301069575 926933
pathlength: 7
lookup latency: 5.484010e+02
Sent lookup message for id 703299
time: 1301069576 379084
Lookup reply received
time: 1301069577 259757
pathlength: 8
lookup latency: 8.806730e+02
Sent lookup message for id 836147
time: 1301069577 379438
Sent lookup message for id 899633
time: 1301069578 380668
Lookup reply received
time: 1301069578 670043
pathlength: 3
lookup latency: 2.893750e+02
Sent lookup message for id 971835
time: 1301069579 381597
Sent lookup message for id 96150
time: 1301069580 382828
Sent lookup message for id 174563
time: 1301069581 383091
Lookup reply received
time: 1301069581 582118
pathlength: 5
lookup latency: 1.990270e+02
Sent lookup message for id 743610
time: 1301069582 384117
Lookup reply received
time: 1301069582 724510
pathlength: 5
lookup latency: 3.403930e+02
Sent lookup message for id 673818
time: 1301069583 385022
Lookup reply received
time: 1301069583 873646
pathlength: 5
lookup latency: 4.886240e+02
Sent lookup message for id 657147
time: 1301069584 385763
Lookup reply received
time: 1301069584 841865
pathlength: 5
lookup latency: 4.561020e+02
Sent lookup message for id 959544
time: 1301069585 386547
Sent lookup message for id 776538
time: 1301069586 387066
Lookup reply received
time: 1301069587 194578
pathlength: 9
lookup latency: 8.075120e+02
Sent lookup message for id 302772
time: 1301069587 387470
Sent lookup message for id 673818
time: 1301069588 388694
Sent lookup message for id 925481
time: 1301069589 389892
Sent lookup message for id 613631
time: 1301069590 391233
Lookup reply received
time: 1301069590 456924
pathlength: 3
lookup latency: 6.569100e+01
Sent lookup message for id 888124
time: 1301069591 392396
Lookup reply received
time: 1301069591 599907
pathlength: 2
lookup latency: 2.075110e+02
Sent lookup message for id 700677
time: 1301069592 393416
Lookup reply received
time: 1301069592 749024
pathlength: 3
lookup latency: 3.556080e+02
Sent lookup message for id 52711
time: 1301069593 394351
Lookup reply received
time: 1301069593 706501
pathlength: 4
lookup latency: 3.121500e+02
Sent lookup message for id 982551
time: 1301069594 395103
Sent lookup message for id 230494
time: 1301069595 396329
Lookup reply received
time: 1301069595 643310
pathlength: 4
lookup latency: 6.253418e+03
Sent lookup message for id 230494
time: 1301069596 397376
Lookup reply received
time: 1301069596 693880
pathlength: 5
lookup latency: 2.965040e+02
Sent lookup message for id 213740
time: 1301069597 398307
Sent lookup message for id 402203
time: 1301069598 399148
Lookup reply received
time: 1301069598 810716
pathlength: 5
lookup latency: 4.115680e+02
Sent lookup message for id 1037473
time: 1301069599 399968
Lookup reply received
time: 1301069599 721581
pathlength: 5
lookup latency: 3.216130e+02
Sent lookup message for id 673818
time: 1301069600 400869
Sent lookup message for id 77987
time: 1301069601 402063
Sent lookup message for id 229339
time: 1301069602 403092
Lookup reply received
time: 1301069602 594089
pathlength: 5
lookup latency: 1.909970e+02
Sent lookup message for id 743610
time: 1


==> figs/udp_result2.dat <==
Script started on Fri 25 Mar 2011 01:50:50 PM MDT
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ ./churn-simulator manager 0 0 
Initializing node state
reading state file
65
STARTING NODE 1
STARTING NODE 2
STARTING NODE 3
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
5a:c1:43:aa:6c:4b:3a:9f:dc:10:bc:03:d1:d5:08:e1.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:132

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 4
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
9c:c6:d2:ac:81:9b:5c:11:3f:a7:0a:6f:b2:9a:90:d5.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:134

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 5
STARTING NODE 6
STARTING NODE 7
STARTING NODE 8
STARTING NODE 9
STARTING NODE 10
ssh: connect to host planetlab1.fct.ualg.pt port 22: Connection timed out

STARTING NODE 11
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
6a:f3:01:a4:30:10:67:6d:43:bc:be:ce:e7:01:de:95.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:158

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 12
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
b4:f3:4a:a4:91:53:ad:90:40:f3:c0:20:5e:47:e7:dc.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:162

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 13
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
57:c8:08:6a:ea:4f:dd:4c:d5:37:51:f1:a8:9b:01:82.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:168

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 14
STARTING NODE 15
STARTING NODE 16
STARTING NODE 17
STARTING NODE 18
STARTING NODE 19
STARTING NODE 20
STARTING NODE 21
'vserver ... suexec' is supported for running vservers only; aborting...
STARTING NODE 22
STARTING NODE 23
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
e8:cb:0e:ea:6d:71:80:18:fd:a9:9b:2a:34:24:a3:f6.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:196

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 24
STARTING NODE 25
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
f4:ce:07:2b:e9:4d:7c:37:7f:b1:1f:35:c0:be:01:2f.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:200

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 26
STARTING NODE 27
STARTING NODE 28
STARTING NODE 29
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
74:86:d8:67:a6:50:b6:86:c4:e7:41:cf:1f:84:61:56.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:210

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 30
STARTING NODE 31
STARTING NODE 32
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
f3:2a:05:f0:81:84:b1:91:7a:5d:5e:b5:56:fb:d9:b6.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:216

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 33
STARTING NODE 34
STARTING NODE 35
STARTING NODE 36
STARTING NODE 37
STARTING NODE 38
Connection closed by 194.117.20.214

STARTING NODE 39
STARTING NODE 40
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
ee:6b:75:f7:cc:d0:35:8e:9e:b5:ad:41:96:b2:04:dc.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:232

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 41
STARTING NODE 42
STARTING NODE 43
STARTING NODE 44
STARTING NODE 45
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
41:15:d4:97:f5:ef:67:9f:9f:8a:c3:aa:8b:dd:b6:91.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:246

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 46
STARTING NODE 47
STARTING NODE 48
STARTING NODE 49
STARTING NODE 50
STARTING NODE 51
STARTING NODE 52
STARTING NODE 53
STARTING NODE 54
STARTING NODE 55
STARTING NODE 56
STARTING NODE 57
ssh: connect to host planetlab1.nrl.dcs.qmul.ac.uk port 22: No route to host

STARTING NODE 58
STARTING NODE 59
STARTING NODE 60
STARTING NODE 61
STARTING NODE 62
STARTING NODE 63
STARTING NODE 64
STARTING NODE 65
STARTING NODE 66
STARTING NODE 67
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
7b:4d:91:4b:53:72:6d:8f:b1:8e:3d:7f:e0:a7:84:d0.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:300

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 68
STARTING NODE 69
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
71:bb:85:a4:25:d7:89:22:7d:3c:54:41:ee:33:0d:84.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:120

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 70
STARTING NODE 71
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
78:9c:01:6a:51:14:87:4a:84:75:29:62:33:d7:79:98.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:308

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 72
STARTING NODE 73
STARTING NODE 74
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
cd:8c:2d:f0:1c:89:f5:d8:7d:89:8d:87:5b:a9:8d:e8.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:312

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 75
STARTING NODE 76
STARTING NODE 77
STARTING NODE 78
STARTING NODE 79
STARTING NODE 80
STARTING NODE 81
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
1b:96:c4:a8:82:4b:16:45:5d:fd:ce:b4:ba:7b:81:ce.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:330

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

STARTING NODE 82
STARTING NODE 83
STARTING NODE 84
STARTING NODE 85
STARTING NODE 86
STARTING NODE 87
STARTING NODE 88
STARTING NODE 89
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

@    WARNING: REMOTE HOST IDENTIFICATION HAS CHANGED!     @

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

IT IS POSSIBLE THAT SOMEONE IS DOING SOMETHING NASTY!

Someone could be eavesdropping on you right now (man-in-the-middle attack)!

It is also possible that the RSA host key has just been changed.

The fingerprint for the RSA key sent by the remote host is
74:70:67:58:44:e9:e8:ad:71:fb:07:14:d1:34:43:6b.

Please contact your system administrator.

Add correct host key in /users/mittal2/.ssh/known_hosts to get rid of this message.

Offending key in /users/mittal2/.ssh/known_hosts:602

Password authentication is disabled to avoid man-in-the-middle attacks.

Keyboard-interactive authentication is disabled to avoid man-in-the-middle attacks.

Permission denied (publickey).

STARTING NODE 90
STARTING NODE 91
STARTING NODE 92
STARTING NODE 93
STARTING NODE 94
STARTING NODE 95
STARTING NODE 96
STARTING NODE 97
STARTING NODE 98
STARTING NODE 99
Sent lookup message for id 776538
time: 1301083500 477344
Sent lookup message for id 603514
time: 1301083501 478651
Sent lookup message for id 75768
time: 1301083502 479936
Lookup reply received
time: 1301083502 724069
pathlength: 5
lookup latency: 2.441330e+02
Sent lookup message for id 543452
time: 1301083503 481051
Lookup reply received
time: 1301083504 190060
pathlength: 6
lookup latency: 7.090090e+02
Sent lookup message for id 558609
time: 1301083504 481665
Sent lookup message for id 716935
time: 1301083505 482983
Lookup reply received
time: 1301083505 984512
pathlength: 5
lookup latency: 1.502847e+03
Sent lookup message for id 254150
time: 1301083506 483798
Lookup reply received
time: 1301083506 805662
pathlength: 6
lookup latency: 3.218640e+02
Sent lookup message for id 166380
time: 1301083507 484759
Lookup reply received
time: 1301083507 876485
pathlength: 6
lookup latency: 3.917260e+02
Sent lookup message for id 295486
time: 1301083508 485699
Lookup reply received
time: 1301083509 369332
pathlength: 6
lookup latency: 8.836330e+02
Sent lookup message for id 900413
time: 1301083509 486121
Lookup reply received
time: 1301083509 917589
pathlength: 5
lookup latency: 4.314680e+02
Sent lookup message for id 921462
time: 1301083510 487126
Lookup reply received
time: 1301083510 905913
pathlength: 7
lookup latency: 4.187870e+02
Sent lookup message for id 959544
time: 1301083511 488036
Sent lookup message for id 811301
time: 1301083512 489364
Lookup reply received
time: 1301083512 867352
pathlength: 4
lookup latency: 3.779880e+02
Sent lookup message for id 743610
time: 1301083513 490327
Sent lookup message for id 52711
time: 1301083514 491612
Lookup reply received
time: 1301083515 49030
pathlength: 6
lookup latency: 5.574180e+02
Sent lookup message for id 213740
time: 1301083515 492344
Lookup reply received
time: 1301083516 40964
pathlength: 5
lookup latency: 5.486200e+02
Sent lookup message for id 1038239
time: 1301083516 493134
Lookup reply received
time: 1301083517 65930
pathlength: 7
lookup latency: 5.727960e+02
Sent lookup message for id 685723
time: 1301083517 493856
Lookup reply received
time: 1301083517 723537
pathlength: 4
lookup latency: 2.296810e+02
Sent lookup message for id 293118
time: 1301083518 494983
Sent lookup message for id 543452
time: 1301083519 496321
Lookup reply received
time: 1301083520 197850
pathlength: 6
lookup latency: 7.015290e+02
Sent lookup message for id 543452
time: 1301083520 496912
Lookup reply received
time: 1301083521 226837
pathlength: 6
lookup latency: 7.299250e+02
Sent lookup message for id 888124
time: 1301083521 497497
Lookup reply received
time: 1301083522 112832
pathlength: 5
lookup latency: 6.153350e+02
Sent lookup message for id 776119
time: 1301083522 498164
Sent lookup message for id 166380
time: 1301083523 499461
Lookup reply received
time: 1301083523 777301
pathlength: 6
lookup latency: 2.778400e+02
Sent lookup message for id 304220
time: 1301083524 500545
Sent lookup message for id 925481
time: 1301083525 501832
Lookup reply received
time: 1301083525 905084
pathlength: 6
lookup latency: 4.032520e+02
Sent lookup message for id 444478
time: 1301083526 502753
Sent lookup message for id 776119
time: 1301083527 504034
Sent lookup message for id 825449
time: 1301083528 505367
Lookup reply received
time: 1301083528 683502
pathlength: 3
lookup latency: 1.781350e+02
Sent lookup message for id 562250
time: 1301083529 506535
Lookup reply received
time: 1301083529 843033
pathlength: 4
lookup latency: 3.364980e+02
Sent lookup message for id 293118
time: 1301083530 507520
Lookup reply received
time: 1301083530 580188
pathlength: 3
lookup latency: 7.266800e+01
Sent lookup message for id 556208
time: 1301083531 508730
Sent lookup message for id 205908
time: 1301083532 510051
Lookup reply received
time: 1301083532 918803
pathlength: 7
lookup latency: 4.087520e+02
Sent lookup message for id 244202
time: 1301083533 511068
Lookup reply received
time: 1301083533 720117
pathlength: 5
lookup latency: 2.090490e+02
Sent lookup message for id 1037473
time: 1301083534 512164
Sent lookup message for id 215155
time: 1301083535 513432
Lookup reply received
time: 1301083536 228962
pathlength: 7
lookup latency: 7.155300e+02
Sent lookup message for id 229339
time: 1301083536 514026
Sent lookup message for id 295486
time: 1301083537 515314
Lookup reply received
time: 1301083537 981672
pathlength: 6
lookup latency: 4.663580e+02
Sent lookup message for id 47045
time: 1301083538 516149
Lookup reply received
time: 1301083538 915997
pathlength: 5
lookup latency: 3.998480e+02
Sent lookup message for id 776119
time: 1301083539 517059
Lookup reply received
time: 1301083540 393030
pathlength: 8
lookup latency: 8.759710e+02
Sent lookup message for id 724388
time: 1301083540 517485
Sent lookup message for id 563762
time: 1301083541 518768
Sent lookup message for id 286002
time: 1301083542 520043
Lookup reply received
time: 1301083543 286292
pathlength: 9
lookup latency: 7.662490e+02
Sent lookup message for id 888124
time: 1301083543 520600
Lookup reply received
time: 1301083544 294157
pathlength: 6
lookup latency: 7.735570e+02
Sent lookup message for id 522465
time: 1301083544 521140
Sent lookup message for id 230977
time: 1301083545 522425
Sent lookup message for id 971835
time: 1301083546 523764
Lookup reply received
time: 1301083546 731967
pathlength: 5
lookup latency: 2.082030e+02
Sent lookup message for id 596760
time: 1301083547 524141
Sent lookup message for id 350300
time: 1301083548 525480
Lookup reply received
time: 1301083548 598030
pathlength: 3
lookup latency: 7.255000e+01
Sent lookup message for id 166380
time: 1301083549 526721
Lookup reply received
time: 1301083549 885799
pathlength: 5
lookup latency: 3.590780e+02
Sent lookup message for id 453096
time: 1301083550 527647
Sent lookup message for id 166380
time: 1301083551 528917
Lookup reply received
time: 1301083552 346339
pathlength: 7
lookup latency: 8.174220e+02
Sent lookup message for id 563762
time: 1301083552 529400
Lookup reply received
time: 1301083552 833670
pathlength: 4
lookup latency: 3.042700e+02
Sent lookup message for id 893719
time: 1301083553 530395
Lookup reply received
time: 1301083553 777402
pathlength: 4
lookup latency: 2.470070e+02
Sent lookup message for id 836147
time: 1301083554 531477
Sent lookup message for id 526234
time: 1301083555 532751
Sent lookup message for id 52711
time: 1301083556 533460
Lookup reply received
time: 1301083557 352128
pathlength: 6
lookup latency: 8.186680e+02
Sent lookup message for id 881251
time: 1301083557 533948
Sent lookup message for id 700677
time: 1301083558 535276
Lookup reply received
time: 1301083559 177442
pathlength: 5
lookup latency: 6.421660e+02
Sent lookup message for id 560980
time: 1301083559 535956
Lookup reply received
time: 1301083560 367484
pathlength: 5
lookup latency: 8.315280e+02
Sent lookup message for id 82418
time: 1301083560 536429
Sent lookup message for id 244202
time: 1301083561 537776
Sent lookup message for id 229339
time: 1301083562 539100
Lookup reply received
time: 1301083562 801707
pathlength: 4
lookup latency: 2.626070e+02
Sent lookup message for id 77987
time: 1301083563 540135
Sent lookup message for id 255064
time: 1301083564 541434
Sent lookup message for id 1000333
time: 1301083565 542709
Lookup reply received
time: 1301083566 59557
pathlength: 5
lookup latency: 5.168480e+02
Sent lookup message for id 921462
time: 1301083566 543471
Sent lookup message for id 417537
time: 1301083567 544745
Lookup reply received
time: 1301083567 787176
pathlength: 5
lookup latency: 2.424310e+02
Sent lookup message for id 603514
time: 1301083568 545847
Sent lookup message for id 535191
time: 1301083569 547170
Sent lookup message for id 304220
time: 1301083570 548546
Sent lookup message for id 685723
time: 1301083571 549903
Lookup reply received
time: 1301083571 653448
pathlength: 4
lookup latency: 1.035450e+02
Sent lookup message for id 921462
time: 1301083572 551135
Lookup reply received
time: 1301083572 836496
pathlength: 3
lookup latency: 2.853610e+02
Sent lookup message for id 417537
time: 1301083573 552190
Lookup reply received
time: 1301083573 979404
pathlength: 8
lookup latency: 4.272140e+02
Sent lookup message for id 673818
time: 1301083574 553047
Sent lookup message for id 244202
time: 1301083575 554322
Sent lookup message for id 466683
time: 1301083576 555698
Lookup reply received
time: 1301083577 60298
pathlength: 7
lookup latency: 5.046000e+02
Sent lookup message for id 350444
time: 1301083577 556512
Lookup reply received
time: 1301083577 771255
pathlength: 4
lookup latency: 2.147430e+02
Sent lookup message for id 402203
time: 1301083578 557608
Lookup reply received
time: 1301083579 172779
pathlength: 5
lookup latency: 6.151710e+02
Sent lookup message for id 350300
time: 1301083579 558299
Sent lookup message for id 244202
time: 1301083580 559584
Sent lookup message for id 385350
time: 1301083581 560852
Lookup reply received
time: 1301083582 1080
pathlength: 5
lookup latency: 4.402280e+02
Sent lookup message for id 402203
time: 1301083582 561699
Lookup reply received
time: 1301083583 111067
pathlength: 7
lookup latency: 5.493680e+02
Sent lookup message for id 82418
time: 1301083583 562444
Sent lookup message for id 613631
time: 1301083584 563723
Lookup reply received
time: 1301083585 28849
pathlength: 5
lookup latency: 4.651260e+02
Sent lookup message for id 350444
time: 1301083585 564547
Lookup reply received
time: 1301083586 27935
pathlength: 5
lookup latency: 4.633880e+02
Sent lookup message for id 596760
time: 1301083586 565401
Sent lookup message for id 2132
time: 1301083587 566686
Sent lookup message for id 776538
time: 1301083588 567997
Sent lookup message for id 350300
time: 1301083589 569289
Lookup reply received
time: 1301083589 744357
pathlength: 5
lookup latency: 1.750680e+02
Sent lookup message for id 558609
time: 1301083590 570442
Lookup reply received
time: 1301083590 866559
pathlength: 4
lookup latency: 2.961170e+02
Sent lookup message for id 875241
time: 1301083591 571460
Lookup reply received
time: 1301083591 944804
pathlength: 5
lookup latency: 3.733440e+02
Sent lookup message for id 743610
time: 1301083592 572367
Sent lookup message for id 244202
time: 1301083593 573659
Sent lookup message for id 703299
time: 1301083594 575031
Sent lookup message for id 563762
time: 1301083595 576302
Sent lookup message for id 716935
time: 1301083596 577572
Sent lookup message for id 535191
time: 1301083597 578884
Sent lookup message for id 596760
time: 1301083598 580315
Sent lookup message for id 413226
time: 1301083599 581615
Sent lookup message for id 535191
time: 1301083600 583015
Lookup reply received
time: 1301083601 35517
pathlength: 6
lookup latency: 1.453902e+03
Sent lookup message for id 703299
time: 1301083601 583860
Sent lookup message for id 250061
time: 1301083602 585152
Lookup reply received
time: 1301083602 956464
pathlength: 5
lookup latency: 3.713120e+02
Sent lookup message for id 413226
time: 1301083603 586104
Sent lookup message for id 350444
time: 1301083604 587391
Sent lookup message for id 140634
time: 1301083605 588707
Lookup reply received
time: 1301083606 463515
pathlength: 7
lookup latency: 8.748080e+02
Sent lookup message for id 1000333
time: 1301083606 589161
Sent lookup message for id 719718
time: 1301083607 590471
Lookup reply received
time: 1301083608 439815
pathlength: 7
lookup latency: 8.493440e+02
Sent lookup message for id 1000333
time: 1301083608 590954
Lookup reply received
time: 1301083609 290143
pathlength: 7
lookup latency: 6.991890e+02
Sent lookup message for id 716935
time: 1301083609 591594
Sent lookup message for id 450025
time: 1301083610 592917
Lookup reply received
time: 1301083610 970313
pathlength: 4
lookup latency: 3.773960e+02
Sent lookup message for id 293118
time: 1301083611 593830
Lookup reply received
time: 1301083612 264086
pathlength: 6
lookup latency: 6.702560e+02
Sent lookup message for id 558609
time: 1301083612 594455
Lookup reply received
time: 1301083613 51784
pathlength: 5
lookup latency: 4.573290e+02
Sent lookup message for id 972715
time: 1301083613 595322
Lookup reply received
time: 1301083614 46967
pathlength: 5
lookup latency: 4.516450e+02
Sent lookup message for id 230977
time: 1301083614 596187
Sent lookup message for id 875241
time: 1301083615 597461
Lookup reply received
time: 1301083616 107492
pathlength: 6
lookup latency: 5.100310e+02
Sent lookup message for id 556208
time: 1301083616 598233
Sent lookup message for id 738663
time: 1301083617 599547
Sent lookup message for id 1045793
time: 1301083618 600873
Lookup reply received
time: 1301083619 233223
pathlength: 7
lookup latency: 6.323500e+02
Sent lookup message for id 1000333
time: 1301083619 601524
Sent lookup message for id 900523
time: 1301083620 602805
Sent lookup message for id 509129
time: 1301083621 604101
Lookup reply received
time: 1301083621 851786
pathlength: 6
lookup latency: 2.476850e+02
Sent lookup message for id 2132
time: 1301083622 605174
Sent lookup message for id 56401
time: 1301083623 606470
Lookup reply received
time: 1301083623 979951
pathlength: 4
lookup latency: 3.734810e+02
Sent lookup message for id 309619
time: 1301083624 607491
Lookup reply received
time: 1301083625 104180
pathlength: 7
lookup latency: 4.966890e+02
Sent lookup message for id 137840
time: 1301083625 608285
Sent lookup message for id 2132
time: 1301083626 609610
Lookup reply received
time: 1301083626 968240
pathlength: 6
lookup latency: 3.586300e+02
Sent lookup message for id 716935
time: 1301083627 610573
Sent lookup message for id 286002
time: 1301083628 611948
Lookup reply received
time: 1301083629 190230
pathlength: 8
lookup latency: 5.782820e+02
Sent lookup message for id 402203
time: 1301083629 612688
Lookup reply received
time: 1301083630 78145
pathlength: 7
lookup latency: 4.654570e+02
Sent lookup message for id 522465
time: 1301083630 613640
Lookup reply received
time: 1301083631 361332
pathlength: 5
lookup latency: 7.476920e+02
Sent lookup message for id 140634
time: 1301083631 614205
Lookup reply received
time: 1301083632 459162
pathlength: 7
lookup latency: 8.449570e+02
Sent lookup message for id 925481
time: 1301083632 614729
Lookup reply received
time: 1301083633 17334
pathlength: 6
lookup latency: 4.026050e+02
Sent lookup message for id 563762
time: 1301083633 615700
Sent lookup message for id 556237
time: 1301083634 617015
Lookup reply received
time: 1301083634 975000
pathlength: 5
lookup latency: 3.579850e+02
Sent lookup message for id 899633
time: 1301083635 617997
Lookup reply received
time: 1301083636 180379
pathlength: 5
lookup latency: 5.623820e+02
Sent lookup message for id 230977
time: 1301083636 618768
Sent lookup message for id 1038239
time: 1301083637 620079
Lookup reply received
time: 1301083637 956506
pathlength: 5
lookup latency: 3.364270e+02
Sent lookup message for id 1038239
time: 1301083638 621085
Lookup reply received
time: 1301083638 928705
pathlength: 4
lookup latency: 3.076200e+02
Sent lookup message for id 75768
time: 1301083639 622107
Lookup reply received
time: 1301083640 4330
pathlength: 4
lookup latency: 3.822230e+02
Sent lookup message for id 738663
time: 1301083640 623077
Sent lookup message for id 286002
time: 1301083641 624385
Lookup reply received
time: 1301083642 363286
pathlength: 9
lookup latency: 7.389010e+02
Sent lookup message for id 239704
time: 1301083642 624968
Lookup reply received
time: 1301083643 388921
pathlength: 5
lookup latency: 7.639530e+02
Sent lookup message for id 166380
time: 1301083643 625519
Lookup reply received
time: 1301083644 17493
pathlength: 6
lookup latency: 3.919740e+02
Sent lookup message for id 309619
time: 1301083644 626464
Lookup reply received
time: 1301083645 283023
pathlength: 7
lookup latency: 6.565590e+02
Sent lookup message for id 522465
time: 1301083645 627161
Sent lookup message for id 709483
time: 1301083646 628478
Sent lookup message for id 166380
time: 1301083647 629832
Lookup reply received
time: 1301083648 431543
pathlength: 7
lookup latency: 8.017110e+02
Sent lookup message for id 402203
time: 1301083648 630346
Lookup reply received
time: 1301083649 11010
pathlength: 6
lookup latency: 3.806640e+02
Sent lookup message for id 558609
time: 1301083649 631304
Lookup reply received
time: 1301083650 124798
pathlength: 7
lookup latency: 4.934940e+02
Sent lookup message for id 560980
time: 1301083650 632130
Lookup reply received
time: 1301083650 980700
pathlength: 6
lookup latency: 3.485700e+02
Sent lookup message for id 563762
time: 1301083651 633099
Lookup reply received
time: 1301083652 231253
pathlength: 7
lookup latency: 5.981540e+02
Sent lookup message for id 391284
time: 1301083652 633819
Lookup reply received
time: 1301083653 6526
pathlength: 4
lookup latency: 3.727070e+02
Sent lookup message for id 881251
time: 1301083653 634772
Sent lookup message for id 232626
time: 1301083654 636071
Lookup reply received
time: 1301083655 69025
pathlength: 7
lookup latency: 4.329540e+02
Sent lookup message for id 556208
time: 1301083655 636955
Sent lookup message for id 1038239
time: 1301083656 638232
Lookup reply received
time: 1301083656 944469
pathlength: 5
lookup latency: 3.062370e+02
Sent lookup message for id 522465
time: 1301083657 639148
Sent lookup message for id 174563
time: 1301083658 640460
Lookup reply received
time: 1301083658 827591
pathlength: 4
lookup latency: 1.871310e+02
Sent lookup message for id 232626
time: 1301083659 641187
Sent lookup message for id 417537
time: 1301083660 642582
Lookup reply received
time: 1301083660 935870
pathlength: 7
lookup latency: 2.932880e+02
Sent lookup message for id 52711
time: 1301083661 643619
Lookup reply received
time: 1301083662 41060
pathlength: 3
lookup latency: 3.974410e+02
Sent lookup message for id 82418
time: 1301083662 644506
Lookup reply received
time: 1301083663 30466
pathlength: 5
lookup latency: 3.859600e+02
Sent lookup message for id 899633
time: 1301083663 645461
Lookup reply received
time: 1301083663 823039
pathlength: 3
lookup latency: 1.775780e+02
Sent lookup message for id 229339
time: 1301083664 646606
Sent lookup message for id 982551
time: 1301083665 647881
Lookup reply received
time: 1301083666 433206
pathlength: 9
lookup latency: 7.853250e+02
Sent lookup message for id 350300
time: 1301083666 648423
Lookup reply received
time: 1301083667 198476
pathlength: 6
lookup latency: 5.500530e+02
Sent lookup message for id 286002
time: 1301083667 649174
Lookup reply received
time: 1301083667 899291
pathlength: 5
lookup latency: 2.501170e+02
Sent lookup message for id 444478
time: 1301083668 650304
Sent lookup message for id 850222
time: 1301083669 651619
Lookup reply received
time: 1301083669 769397
pathlength: 4
lookup latency: 1.177780e+02
Sent lookup message for id 350444
time: 1301083670 652829
Lookup reply received
time: 1301083671 160649
pathlength: 5
lookup latency: 5.078200e+02
Sent lookup message for id 450025
time: 1301083671 653636
Sent lookup message for id 1038239
time: 1301083672 654996
Lookup reply received
time: 1301083672 954029
pathlength: 5
lookup latency: 2.990330e+02
Sent lookup message for id 556237
time: 1301083673 655997
Lookup reply received
time: 1301083674 33893
pathlength: 4
lookup latency: 3.778960e+02
Sent lookup message for id 229339
time: 1301083674 656938
Lookup reply received
time: 1301083675 67273
pathlength: 6
lookup latency: 4.103350e+02
Sent lookup message for id 850222
time: 1301083675 657807
Lookup reply received
time: 1301083675 948065
pathlength: 4
lookup latency: 2.902580e+02
Sent lookup message for id 244202
time: 1301083676 658833
Sent lookup message for id 385350
time: 1301083677 660136
Lookup reply received
time: 1301083677 878991
pathlength: 3
lookup latency: 2.188550e+02
Sent lookup message for id 716935
time: 1301083678 661267
Sent lookup message for id 402203
time: 1301083679 662585
Lookup reply received
time: 1301083680 231847
pathlength: 7
lookup latency: 5.692620e+02
Sent lookup message for id 893719
time: 1301083680 663338
Lookup reply received
time: 1301083681 81807
pathlength: 6
lookup latency: 4.184690e+02
Sent lookup message for id 776538
time: 1301083681 664217
Lookup reply received
time: 1301083681 826244
pathlength: 4
lookup latency: 1.620270e+02
Sent lookup message for id 719718
time: 1301083682 665364
Sent lookup message for id 137840
time: 1301083683 666662
Sent lookup message for id 741389
time: 1301083684 667962
Lookup reply received
time: 1301083684 742271
pathlength: 12
lookup latency: 1.075609e+03
Sent lookup message for id 466683
time: 1301083685 669246
Lookup reply received
time: 1301083686 487343
pathlength: 5
lookup latency: 8.180970e+02
Sent lookup message for id 738663
time: 1301083686 669736
Sent lookup message for id 709483
time: 1301083687 671084
Lookup reply received
time: 1301083688 102544
pathlength: 9
lookup latency: 4.314600e+02
Sent lookup message for id 972715
time: 1301083688 671995
Lookup reply received
time: 1301083689 192445
pathlength: 5
lookup latency: 5.204500e+02
Sent lookup message for id 295486
time: 1301083689 672772
Lookup reply received
time: 1301083690 143424
pathlength: 6
lookup latency: 4.706520e+02
Sent lookup message for id 875241
time: 1301083690 673718
Lookup reply received
time: 1301083690 878145
pathlength: 3
lookup latency: 2.044270e+02
Sent lookup message for id 467815
time: 1301083691 674799
Sent lookup message for id 174292
time: 1301083692 676119
Sent lookup message for id 556237
time: 1301083693 677459
Lookup reply received
time: 1301083693 868065
pathlength: 3
lookup latency: 1.906060e+02
Sent lookup message for id 77987
time: 1301083694 678560
Sent lookup message for id 444478
time: 1301083695 679847
Lookup reply received
time: 1301083696 166398
pathlength: 5
lookup latency: 4.865510e+02
Sent lookup message for id 466683
time: 1301083696 680699
Lookup reply received
time: 1301083696 871364
pathlength: 4
lookup latency: 1.906650e+02
Sent lookup message for id 613631
time: 1301083697 681837
Lookup reply received
time: 1301083697 682383
pathlength: 2
lookup latency: 5.460000e-01
Sent lookup message for id 709483
time: 1301083698 683158
Lookup reply received
time: 1301083699 285353
pathlength: 8
lookup latency: 6.021950e+02
Sent lookup message for id 239704
time: 1301083699 683866
Sent lookup message for id 230977
time: 1301083700 685163
Sent lookup message for id 302772
time: 1301083701 686442
Lookup reply received
time: 1301083702 379701
pathlength: 5
lookup latency: 6.932590e+02
Sent lookup message for id 899633
time: 1301083702 687074
Lookup reply received
time: 1301083703 173170
pathlength: 6
lookup latency: 4.860960e+02
Sent lookup message for id 314543
time: 1301083703 687972
Sent lookup message for id 25282
time: 1301083704 689343
Sent lookup message for id 302772
time: 1301083705 690631
Lookup reply received
time: 1301083706 213420
pathlength: 5
lookup latency: 5.227890e+02
Sent lookup message for id 1045793
time: 1301083706 691211
Sent lookup message for id 413226
time: 1301083707 692524
Lookup reply received
time: 1301083708 66160
pathlength: 5
lookup latency: 3.736360e+02
Sent lookup message for id 556237
time: 1301083708 693482
Lookup reply received
time: 1301083709 10969
pathlength: 3
lookup latency: 3.174870e+02
Sent lookup message for id 25282
time: 1301083709 694471
Lookup reply received
time: 1301083710 123959
pathlength: 3
lookup latency: 4.294880e+02
Sent lookup message for id 52711
time: 1301083710 695328
Lookup reply received
time: 1301083711 135548
pathlength: 5
lookup latency: 4.402200e+02
Sent lookup message for id 1038239
time: 1301083711 696185
Lookup reply received
time: 1301083712 260372
pathlength: 8
lookup latency: 5.641870e+02
Sent lookup message for id 563762
time: 1301083712 696909
Lookup reply received
time: 1301083713 260697
pathlength: 7
lookup latency: 5.637880e+02
Sent lookup message for id 350300
time: 1301083713 697680
Sent lookup message for id 215155
time: 1301083714 699016
Sent lookup message for id 709483
time: 1301083715 700285
Lookup reply received
time: 1301083715 932500
pathlength: 6
lookup latency: 2.322150e+02
Sent lookup message for id 213740
time: 1301083716 701370
Sent lookup message for id 52711
time: 1301083717 702722
Lookup reply received
time: 1301083718 34816
pathlength: 3
lookup latency: 3.320940e+02
Sent lookup message for id 900413
time: 1301083718 703727
Lookup reply received
time: 1301083719 140221
pathlength: 7
lookup latency: 4.364940e+02
Sent lookup message for id 705089
time: 1301083719 704591
Lookup reply received
time: 1301083720 199129
pathlength: 5
lookup latency: 4.945380e+02
Sent lookup message for id 295486
time: 1301083720 705466
Sent lookup message for id 811301
time: 1301083721 706749
Lookup reply received
time: 1301083721 914999
pathlength: 3
lookup latency: 2.082500e+02
Sent lookup message for id 893719
time: 1301083722 707827
Lookup reply received
time: 1301083723 47311
pathlength: 4
lookup latency: 3.394840e+02
Sent lookup message for id 77987
time: 1301083723 708832
Sent lookup message for id 385350
time: 1301083724 710117
Lookup reply received
time: 1301083724 940795
pathlength: 3
lookup latency: 2.306780e+02
Sent lookup message for id 730054
time: 1301083725 711166
Lookup reply received
time: 1301083726 147577
pathlength: 6
lookup latency: 4.364110e+02
Sent lookup message for id 77987
time: 1301083726 712032
Sent lookup message for id 47045
time: 1301083727 713316
Sent lookup message for id 450025
time: 1301083728 714651
Lookup reply received
time: 1301083728 972901
pathlength: 5
lookup latency: 2.582500e+02
Sent lookup message for id 166380
time: 1301083729 715736
Lookup reply received
time: 1301083730 192589
pathlength: 5
lookup latency: 4.768530e+02
Sent lookup message for id 959544
time: 1301083730 716545
Lookup reply received
time: 1301083730 887939
pathlength: 4
lookup latency: 1.713940e+02
Sent lookup message for id 526234
time: 1301083731 717690
Lookup reply received
time: 1301083732 307272
pathlength: 5
lookup latency: 5.895820e+02
Sent lookup message for id 738663
time: 1301083732 718389
Sent lookup message for id 556208
time: 1301083733 719684
Sent lookup message for id 137840
time: 1301083734 720969
Sent lookup message for id 811301
time: 1301083735 722234
Lookup reply received
time: 1301083735 946711
pathlength: 12
lookup latency: 1.225742e+03
Lookup reply received
time: 1301083736 154505
pathlength: 6
lookup latency: 4.322710e+02
Sent lookup message for id 295486
time: 1301083736 723117
Lookup reply received
time: 1301083737 183881
pathlength: 5
lookup latency: 4.607640e+02
Sent lookup message for id 705089
time: 1301083737 723935
Lookup reply received
time: 1301083737 948104
pathlength: 5
lookup latency: 2.241690e+02
Sent lookup message for id 215155
time: 1301083738 725010
Lookup reply received
time: 1301083739 83064
pathlength: 4
lookup latency: 3.580540e+02
Sent lookup message for id 522465
time: 1301083739 725970
Lookup reply received
time: 1301083739 908021
pathlength: 3
lookup latency: 1.820510e+02
Sent lookup message for id 982551
time: 1301083740 727108
Lookup reply received
time: 1301083740 898703
pathlength: 3
lookup latency: 1.715950e+02
Sent lookup message for id 7554
time: 1301083741 728231
Sent lookup message for id 738663
time: 1301083742 729588
Sent lookup message for id 850222
time: 1301083743 731031
Sent lookup message for id 971835
time: 1301083744 732352
Lookup reply received
time: 1301083744 940797
pathlength: 5
lookup latency: 2.084450e+02
Sent lookup message for id 741389
time: 1301083745 733427
Lookup reply received
time: 1301083745 938786
pathlength: 3
lookup latency: 2.053590e+02
Sent lookup message for id 563762
time: 1301083746 734505
Lookup reply received
time: 1301083747 75957
pathlength: 3
lookup latency: 3.414520e+02
Sent lookup message for id 526234
time: 1301083747 735447
Lookup reply received
time: 1301083748 395940
pathlength: 8
lookup latency: 6.604930e+02
Sent lookup message for id 2132
time: 1301083748 736072
Sent lookup message for id 250061
time: 1301083749 737367
Lookup reply received
time: 1301083750 56461
pathlength: 6
lookup latency: 3.190940e+02
Sent lookup message for id 705089
time: 1301083750 738431
Lookup reply received
time: 1301083751 75509
pathlength: 6
lookup latency: 3.370780e+02
Sent lookup message for id 75768
time: 1301083751 739383
Sent lookup message for id 467815
time: 1301083752 740664
Lookup reply received
time: 1301083752 919755
pathlength: 5
lookup latency: 1.790910e+02
Sent lookup message for id 558609
time: 1301083753 741819
Lookup reply received
time: 1301083753 909141
pathlength: 3
lookup latency: 1.673220e+02
Sent lookup message for id 229339
time: 1301083754 742985
Lookup reply received
time: 1301083755 210231
pathlength: 6
lookup latency: 4.672460e+02
Sent lookup message for id 596760
time: 1301083755 743798
Lookup reply received
time: 1301083756 233029
pathlength: 4
lookup latency: 4.892310e+02
Sent lookup message for id 229339
time: 1301083756 744610
Lookup reply received
time: 1301083757 306992
pathlength: 6
lookup latency: 5.623820e+02
Sent lookup message for id 558609
time: 1301083757 745333
Lookup reply received
time: 1301083758 142876
pathlength: 6
lookup latency: 3.975430e+02
Sent lookup message for id 603514
time: 1301083758 746276
Sent lookup message for id 1045793
time: 1301083759 747600
Lookup reply received
time: 1301083760 543269
pathlength: 8
lookup latency: 7.956690e+02
Sent lookup message for id 703299
time: 1301083760 748074
Lookup reply received
time: 1301083761 393259
pathlength: 7
lookup latency: 6.451850e+02
Sent lookup message for id 719718
time: 1301083761 748756
Sent lookup message for id 230977
time: 1301083762 750077
Sent lookup message for id 244202
time: 1301083763 751408
Sent lookup message for id 603514
time: 1301083764 752694
Sent lookup message for id 900413
time: 1301083765 753977
Lookup reply received
time: 1301083765 998465
pathlength: 5
lookup latency: 2.444880e+02
Sent lookup message for id 724388
time: 1301083766 755111
Sent lookup message for id 657147
time: 1301083767 756448
Lookup reply received
time: 1301083767 922345
pathlength: 9
lookup latency: 1.167234e+03
Lookup reply received
time: 1301083767 930020
pathlength: 4
lookup latency: 1.735720e+02
Sent lookup message for id 1037473
time: 1301083768 757569
Lookup reply received
time: 1301083769 97310
pathlength: 3
lookup latency: 3.397410e+02
Sent lookup message for id 900413
time: 1301083769 758516
Lookup reply received
time: 1301083769 941870
pathlength: 4
lookup latency: 1.833540e+02
Sent lookup message for id 450025
time: 1301083770 759610
Sent lookup message for id 174563
time: 1301083771 760914
Lookup reply received
time: 1301083772 93585
pathlength: 4
lookup latency: 3.326710e+02
Sent lookup message for id 215155
time: 1301083772 761864
Lookup reply received
time: 1301083773 310523
pathlength: 6
lookup latency: 5.486590e+02
Sent lookup message for id 685723
time: 1301083773 762608
Lookup reply received
time: 1301083774 147811
pathlength: 4
lookup latency: 3.852030e+02
Sent lookup message for id 685723
time: 1301083774 763521
Lookup reply received
time: 1301083775 108809
pathlength: 6
lookup latency: 3.452880e+02
Sent lookup message for id 232626
time: 1301083775 764453
Lookup reply received
time: 1301083776 546850
pathlength: 7
lookup latency: 7.823970e+02
Sent lookup message for id 56401
time: 1301083776 764989
Lookup reply received
time: 1301083776 987132
pathlength: 4
lookup latency: 2.221430e+02
Sent lookup message for id 77987
time: 1301083777 766057
Sent lookup message for id 875241
time: 1301083778 767360
Lookup reply received
time: 1301083779 162806
pathlength: 5
lookup latency: 3.954460e+02
Sent lookup message for id 821597
time: 1301083779 768300
Lookup reply received
time: 1301083779 991456
pathlength: 4
lookup latency: 2.231560e+02
Sent lookup message for id 821597
time: 1301083780 769469
Sent lookup message for id 295486
time: 1301083781 770789
Lookup reply received
time: 1301083782 132030
pathlength: 4
lookup latency: 3.612410e+02
Sent lookup message for id 350300
time: 1301083782 771752
Sent lookup message for id 875241
time: 1301083783 773068
Lookup reply received
time: 1301083784 146084
pathlength: 5
lookup latency: 3.730160e+02
Sent lookup message for id 703299
time: 1301083784 773979
Lookup reply received
time: 1301083785 361731
pathlength: 6
lookup latency: 5.877520e+02
Sent lookup message for id 350444
time: 1301083785 774673
Lookup reply received
time: 1301083785 935887
pathlength: 3
lookup latency: 1.612140e+02
Sent lookup message for id 1045793
time: 1301083786 775018
Lookup reply received
time: 1301083787 309494
pathlength: 6
lookup latency: 5.344760e+02
Sent lookup message for id 52711
time: 1301083787 775803
Lookup reply received
time: 1301083787 947690
pathlength: 2
lookup latency: 1.718870e+02
Sent lookup message for id 596760
time: 1301083788 776966
Sent lookup message for id 230494
time: 1301083789 778275
Lookup reply received
time: 1301083790 225224
pathlength: 7
lookup latency: 4.469490e+02
Sent lookup message for id 556208
time: 1301083790 779150
Sent lookup message for id 304220
time: 1301083791 780430
Sent lookup message for id 543452
time: 1301083792 781706
Lookup reply received
time: 1301083793 700784
pathlength: 5
lookup latency: 9.190780e+02
Sent lookup message for id 205908
time: 1301083793 782070
Lookup reply received
time: 1301083794 697361
pathlength: 8
lookup latency: 9.152910e+02
Sent lookup message for id 900523
time: 1301083794 782420
Lookup reply received
time: 1301083794 991348
pathlength: 4
lookup latency: 2.089280e+02
Sent lookup message for id 174292
time: 1301083795 783489
Lookup reply received
time: 1301083796 399327
pathlength: 5
lookup latency: 6.158380e+02
Sent lookup message for id 673818
time: 1301083796 784152
Sent lookup message for id 230494
time: 1301083797 785455
Lookup reply received
time: 1301083797 953050
pathlength: 3
lookup latency: 1.675950e+02
Sent lookup message for id 543452
time: 1301083798 786584
Sent lookup message for id 850222
time: 1301083799 787907
Lookup reply received
time: 1301083799 920937
pathlength: 8
lookup latency: 1.134353e+03
Lookup reply received
time: 1301083800 404689
pathlength: 4
lookup latency: 6.167820e+02
Sent lookup message for id 673818
time: 1301083800 788612
Lookup reply received
time: 1301083801 490034
pathlength: 6
lookup latency: 7.014220e+02
Sent lookup message for id 811301
time: 1301083801 789213
Lookup reply received
time: 1301083802 178511
pathlength: 8
lookup latency: 3.892980e+02
Sent lookup message for id 558609
time: 1301083802 790106
Lookup reply received
time: 1301083803 178313
pathlength: 6
lookup latency: 3.882070e+02
Sent lookup message for id 75768
time: 1301083803 791042
Lookup reply received
time: 1301083804 231030
pathlength: 6
lookup latency: 4.399880e+02
Sent lookup message for id 899633
time: 1301083804 791903
Lookup reply received
time: 1301083805 162021
pathlength: 5
lookup latency: 3.701180e+02
Sent lookup message for id 166380
time: 1301083805 792812
Sent lookup message for id 900413
time: 1301083806 794097
Sent lookup message for id 972715
time: 1301083807 795362
Lookup reply received
time: 1301083808 117452
pathlength: 4
lookup latency: 3.220900e+02
Sent lookup message for id 402203
time: 1301083808 795848
Lookup reply received
time: 1301083809 146489
pathlength: 5
lookup latency: 3.506410e+02
Sent lookup message for id 230977
time: 1301083809 796815
Sent lookup message for id 1045793
time: 1301083810 798208
Sent lookup message for id 443406
time: 1301083811 799503
Lookup reply received
time: 1301083812 193240
pathlength: 6
lookup latency: 3.937370e+02
Sent lookup message for id 921462
time: 1301083812 800407
Sent lookup message for id 741389
time: 1301083813 801749
Sent lookup message for id 596760
time: 1301083814 803077
Sent lookup message for id 543452
time: 1301083815 804353
Lookup reply received
time: 1301083816 294268
pathlength: 8
lookup latency: 4.899150e+02
Sent lookup message for id 229339
time: 1301083816 805177
Sent lookup message for id 875241
time: 1301083817 806463
Lookup reply received
time: 1301083818 393723
pathlength: 6
lookup latency: 5.872600e+02
Sent lookup message for id 603514
time: 1301083818 807219
Sent lookup message for id 673818
time: 1301083819 808521
Lookup reply received
time: 1301083820 276872
pathlength: 5
lookup latency: 4.683510e+02
Sent lookup message for id 1038239
time: 1301083820 809340
Sent lookup message for id 899633
time: 1301083821 810614
Sent lookup message for id 535191
time: 1301083822 811896
Sent lookup message for id 881251
time: 1301083823 813197
Sent lookup message for id 82418
time: 1301083824 814471
Sent lookup message for id 982551
time: 1301083825 815762
Lookup reply received
time: 1301083826 332318
pathlength: 5
lookup latency: 5.165560e+02
Sent lookup message for id 596760
time: 1301083826 816576
Sent lookup message for id 836147
time: 1301083827 817868
Lookup reply received
time: 1301083828 335101
pathlength: 6
lookup latency: 5.172330e+02
Sent lookup message for id 402203
time: 1301083828 818672
Lookup reply received
time: 1301083829 339408
pathlength: 6
lookup latency: 5.207360e+02
Sent lookup message for id 25282
time: 1301083829 819449
Sent lookup message for id 52711
time: 1301083830 820746
Lookup reply received
time: 1301083831 317022
pathlength: 4
lookup latency: 4.962760e+02
Sent lookup message for id 730054
time: 1301083831 821547
Lookup reply received
time: 1301083832 45356
pathlength: 4
lookup latency: 2.238090e+02
Sent lookup message for id 82418
time: 1301083832 822620
Lookup reply received
time: 1301083833 492435
pathlength: 7
lookup latency: 6.698150e+02
Sent lookup message for id 450025
time: 1301083833 823252
Sent lookup message for id 743610
time: 1301083834 824588
Sent lookup message for id 350444
time: 1301083835 825872
Lookup reply received
time: 1301083836 161813
pathlength: 4
lookup latency: 3.359410e+02
Sent lookup message for id 250061
time: 1301083836 826820
Lookup reply received
time: 1301083837 40807
pathlength: 5
lookup latency: 2.139870e+02
Sent lookup message for id 1038239
time: 1301083837 827933
Sent lookup message for id 166380
time: 1301083838 829240
Lookup reply received
time: 1301083839 191946
pathlength: 6
lookup latency: 3.627060e+02
Sent lookup message for id 75768
time: 1301083839 830188
Sent lookup message for id 893719
time: 1301083840 831595
Lookup reply received
time: 1301083841 371401
pathlength: 7
lookup latency: 5.398060e+02
Sent lookup message for id 244202
time: 1301083841 832356
Sent lookup message for id 703299
time: 1301083842 833637
Lookup reply received
time: 1301083843 379705
pathlength: 6
lookup latency: 5.460680e+02
Sent lookup message for id 685723
time: 1301083843 834403
Lookup reply received
time: 1301083844 87283
pathlength: 5
lookup latency: 2.528800e+02
Sent lookup message for id 444478
time: 1301083844 835452
Sent lookup message for id 286002
time: 1301083845 836739
Lookup reply received
time: 1301083846 282626
pathlength: 5
lookup latency: 4.458870e+02
Sent lookup message for id 450025
time: 1301083846 837598
Sent lookup message for id 613631
time: 1301083847 838943
Lookup reply received
time: 1301083847 920630
pathlength: 4
lookup latency: 8.168700e+01
Sent lookup message for id 959544
time: 1301083848 840265
Lookup reply received
time: 1301083849 173386
pathlength: 4
lookup latency: 3.331210e+02
Sent lookup message for id 705089
time: 1301083849 841254
Lookup reply received
time: 1301083850 208480
pathlength: 4
lookup latency: 3.672260e+02
Sent lookup message for id 526234
time: 1301083850 842183
Lookup reply received
time: 1301083851 684612
pathlength: 6
lookup latency: 8.424290e+02
Sent lookup message for id 509129
time: 1301083851 842613
Lookup reply received
time: 1301083852 195985
pathlength: 6
lookup latency: 3.533720e+02
Sent lookup message for id 75768
time: 1301083852 843550
Lookup reply received
time: 1301083853 22306
pathlength: 5
lookup latency: 1.787560e+02
Sent lookup message for id 613631
time: 1301083853 844711
Sent lookup message for id 385350
time: 1301083854 845998
Sent lookup message for id 466683
time: 1301083855 847285
Lookup reply received
time: 1301083856 390058
pathlength: 6
lookup latency: 5.427730e+02
Sent lookup message for id 613631
time: 1301083856 848071
Sent lookup message for id 304220
time: 1301083857 849367
Sent lookup message for id 596760
time: 1301083858 850677
Lookup reply received
time: 1301083859 269030
pathlength: 4
lookup latency: 4.183530e+02
Sent lookup message for id 140634
time: 1301083859 851556
Sent lookup message for id 25282
time: 1301083860 852827
Sent lookup message for id 900523
time: 1301083861 854120
Sent lookup message for id 596760
time: 1301083862 855419
Sent lookup message for id 391284
time: 1301083863 856719
Lookup reply received
time: 1301083864 387368
pathlength: 6
lookup latency: 5.306490e+02
Sent lookup message for id 52711
time: 1301083864 857493
Lookup reply received
time: 1301083865 52864
pathlength: 3
lookup latency: 1.953710e+02
Sent lookup message for id 716935
time: 1301083865 858587
Sent lookup message for id 730054
time: 1301083866 859874
Lookup reply received
time: 1301083867 108050
pathlength: 4
lookup latency: 2.481760e+02
Sent lookup message for id 776119
time: 1301083867 860913
Sent lookup message for id 685723
time: 1301083868 862208
Lookup reply received
time: 1301083869 155797
pathlength: 5
lookup latency: 2.935890e+02
Sent lookup message for id 526234
time: 1301083869 863256
Sent lookup message for id 450025
time: 1301083870 864612
Lookup reply received
time: 1301083871 432837
pathlength: 7
lookup latency: 5.682250e+02
Sent lookup message for id 881251
time: 1301083871 865343
Sent lookup message for id 286002
time: 1301083872 866668
Lookup reply received
time: 1301083873 103600
pathlength: 5
lookup latency: 2.369320e+02
Sent lookup message for id 244202
time: 1301083873 867773
Sent lookup message for id 522465
time: 1301083874 869073
Sent lookup message for id 556208
time: 1301083875 870396
Sent lookup message for id 1045793
time: 1301083876 871765
Lookup reply received
time: 1301083877 237797
pathlength: 5
lookup latency: 3.660320e+02
Sent lookup message for id 1037473
time: 1301083877 872696
Sent lookup message for id 556208
time: 1301083878 874005
Sent lookup message for id 140634
time: 1301083879 875339
Lookup reply received
time: 1301083880 216818
pathlength: 2
lookup latency: 3.414790e+02
Sent lookup message for id 254150
time: 1301083880 876289
Lookup reply received
time: 1301083881 56070
pathlength: 3
lookup latency: 1.797810e+02
Sent lookup message for id 900413
time: 1301083881 877402
Sent lookup message for id 350300
time: 1301083882 878229
Lookup reply received
time: 1301083883 399604
pathlength: 5
lookup latency: 5.213750e+02
Sent lookup message for id 47045
time: 1301083883 879117
Sent lookup message for id 899633
time: 1301083884 880412
Lookup reply received
time: 1301083885 141012
pathlength: 4
lookup latency: 2.606000e+02
Sent lookup message for id 825449
time: 1301083885 881453
Lookup reply received
time: 1301083886 90827
pathlength: 3
lookup latency: 2.093740e+02
Sent lookup message for id 232626
time: 1301083886 882539
Sent lookup message for id 467815
time: 1301083887 883836
Lookup reply received
time: 1301083888 117093
pathlength: 6
lookup latency: 2.332570e+02
Sent lookup message for id 254150
time: 1301083888 884914
Lookup reply received
time: 1301083889 282492
pathlength: 5
lookup latency: 3.975780e+02
Sent lookup message for id 350444
time: 1301083889 885820
Lookup reply received
time: 1301083890 185165
pathlength: 6
lookup latency: 2.993450e+02
Sent lookup message for id 900523
time: 1301083890 886811
Lookup reply received
time: 1301083890 973888
pathlength: 5
lookup latency: 8.707700e+01
Sent lookup message for id 56401
time: 1301083891 888009
Sent lookup message for id 921462
time: 1301083892 889324
Lookup reply received
time: 1301083893 155018
pathlength: 4
lookup latency: 2.656940e+02
Sent lookup message for id 900413
time: 1301083893 890371
Sent lookup message for id 673818
time: 1301083894 891723
Lookup reply received
time: 1301083895 359895
pathlength: 4
lookup latency: 4.681720e+02
Sent lookup message for id 724388
time: 1301083895 892548
Lookup reply received
time: 1301083896 293915
pathlength: 5
lookup latency: 4.013670e+02
Sent lookup message for id 244202
time: 1301083896 893439
Lookup reply received
time: 1301083896 958677
pathlength: 3
lookup latency: 6.523800e+01
Sent lookup message for id 738663
time: 1301083897 894671
Sent lookup message for id 47045
time: 1301083898 895982
Sent lookup message for id 596760
time: 1301083899 897319
Sent lookup message for id 96150
time: 1301083900 898683
Sent lookup message for id 743610
time: 1301083901 899982
Sent lookup message for id 921462
time: 1301083902 901313
Sent lookup message for id 556237
time: 1301083903 902650
Sent lookup message for id 881251
time: 1301083904 903177
Sent lookup message for id 229339
time: 1301083905 904753
Lookup reply received
time: 1301083906 331827
pathlength: 4
lookup latency: 4.270740e+02
Sent lookup message for id 556237
time: 1301083906 905659
Lookup reply received
time: 1301083907 293103
pathlength: 4
lookup latency: 3.874440e+02
Sent lookup message for id 556208
time: 1301083907 906577
Sent lookup message for id 522465
time: 1301083908 907911
Lookup reply received
time: 1301083909 366630
pathlength: 5
lookup latency: 4.587190e+02
Sent lookup message for id 893719
time: 1301083909 908769
Lookup reply received
time: 1301083910 482002
pathlength: 8
lookup latency: 5.732330e+02
Sent lookup message for id 719718
time: 1301083910 909493
Sent lookup message for id 466683
time: 1301083911 910772
Sent lookup message for id 77987
time: 1301083912 912047
Sent lookup message for id 444478
time: 1301083913 913396
Lookup reply received
time: 1301083914 144631
pathlength: 5
lookup latency: 2.312350e+02
Sent lookup message for id 563762
time: 1301083914 914458
Sent lookup message for id 453096
time: 1301083915 915738
Sent lookup message for id 302772
time: 1301083916 917004
Lookup reply received
time: 1301083917 696480
pathlength: 8
lookup latency: 7.794760e+02
Sent lookup message for id 304220
time: 1301083917 917507
Sent lookup message for id 82418
time: 1301083918 918812
Lookup reply received
time: 1301083919 385727
pathlength: 5
lookup latency: 4.669150e+02
Sent lookup message for id 685723
time: 1301083919 919633
Lookup reply received
time: 1301083920 180130
pathlength: 5
lookup latency: 2.604970e+02
Sent lookup message for id 453096
time: 1301083920 920652
Sent lookup message for id 724388
time: 1301083921 921990
Lookup reply received
time: 1301083922 250815
pathlength: 4
lookup latency: 3.288250e+02
Sent lookup message for id 893719
time: 1301083922 923012
Lookup reply received
time: 1301083923 261705
pathlength: 4
lookup latency: 3.386930e+02
Sent lookup message for id 450025
time: 1301083923 923977
Sent lookup message for id 230494
time: 1301083924 925323
Lookup reply received
time: 1301083925 119329
pathlength: 4
lookup latency: 1.940060e+02
Sent lookup message for id 709483
time: 1301083925 926422
Lookup reply received
time: 1301083926 106481
pathlength: 3
lookup latency: 1.800590e+02
Sent lookup message for id 522465
time: 1301083926 927548
Sent lookup message for id 657147
time: 1301083927 928841
Lookup reply received
time: 1301083928 438486
pathlength: 7
lookup latency: 5.096450e+02
Sent lookup message for id 56401
time: 1301083928 929624
Lookup reply received
time: 1301083929 252740
pathlength: 4
lookup latency: 3.231160e+02
Sent lookup message for id 25282
time: 1301083929 930592
Sent lookup message for id 972715
time: 1301083930 931952
Sent lookup message for id 1045793
time: 1301083931 933271
Lookup reply received
time: 1301083932 53329
pathlength: 8
lookup latency: 1.121377e+03
Sent lookup message for id 309619
time: 1301083932 934526
Lookup reply received
time: 1301083933 538670
pathlength: 8
lookup latency: 6.041440e+02
Sent lookup message for id 821597
time: 1301083933 935239
Sent lookup message for id 391284
time: 1301083934 936514
Lookup reply received
time: 1301083935 371013
pathlength: 5
lookup latency: 4.344990e+02
Sent lookup message for id 52711
time: 1301083935 937425
Lookup reply received
time: 1301083936 419866
pathlength: 4
lookup latency: 4.824410e+02
Sent lookup message for id 255064
time: 1301083936 938232
Lookup reply received
time: 1301083937 225673
pathlength: 4
lookup latency: 2.874410e+02
Sent lookup message for id 556237
time: 1301083937 939234
Sent lookup message for id 776538
time: 1301083938 940540
Sent lookup message for id 229339
time: 1301083939 941849
Sent lookup message for id 413226
time: 1301083940 943153
Sent lookup message for id 137840
time: 1301083941 944477
Lookup reply received
time: 1301083942 809169
pathlength: 9
lookup latency: 8.646920e+02
Sent lookup message for id 716935
time: 1301083942 944892
Sent lookup message for id 391284
time: 1301083943 946198
Lookup reply received
time: 1301083944 314383
pathlength: 4
lookup latency: 3.681850e+02
Sent lookup message for id 825449
time: 1301083944 947151
Lookup reply received
time: 1301083945 266766
pathlength: 4
lookup latency: 3.196150e+02
Sent lookup message for id 1045793
time: 1301083945 948131
Lookup reply received
time: 1301083946 353580
pathlength: 5
lookup latency: 4.054490e+02
Sent lookup message for id 174563
time: 1301083946 949048
Lookup reply received
time: 1301083947 102982
pathlength: 2
lookup latency: 1.539340e+02
Sent lookup message for id 709483
time: 1301083947 950193
Lookup reply received
time: 1301083948 36534
pathlength: 4
lookup latency: 8.634100e+01
Sent lookup message for id 47045
time: 1301083948 951426
Sent lookup message for id 1037473
time: 1301083949 952711
Sent lookup message for id 743610
time: 1301083950 953985
Sent lookup message for id 743610
time: 1301083951 955309
Sent lookup message for id 881251
time: 1301083952 956590
Sent lookup message for id 1038239
time: 1301083953 957888
Lookup reply received
time: 1301083954 638340
pathlength: 6
lookup latency: 6.804520e+02
Sent lookup message for id 304220
time: 1301083954 958512
Lookup reply received
time: 1301083955 277707
pathlength: 5
lookup latency: 3.191950e+02
Sent lookup message for id 254150
time: 1301083955 959489
Lookup reply received
time: 1301083956 145575
pathlength: 3
lookup latency: 1.860860e+02
Sent lookup message for id 229339
time: 1301083956 960600
Sent lookup message for id 1038239
time: 1301083957 961877
Lookup reply received
time: 1301083958 645227
pathlength: 7
lookup latency: 6.833500e+02
Sent lookup message for id 450025
time: 1301083958 962523
Lookup reply received
time: 1301083959 427279
pathlength: 5
lookup latency: 4.647560e+02
Sent lookup message for id 1000333
time: 1301083959 963371
Lookup reply received
time: 1301083960 697066
pathlength: 6
lookup latency: 7.336950e+02
Sent lookup message for id 716935
time: 1301083960 963962
Sent lookup message for id 350300
time: 1301083961 965253
Lookup reply received
time: 1301083962 396707
pathlength: 6
lookup latency: 4.314540e+02
Sent lookup message for id 825449
time: 1301083962 966116
Lookup reply received
time: 1301083963 484346
pathlength: 6
lookup latency: 5.182300e+02
Sent lookup message for id 982551
time: 1301083963 967003
Sent lookup message for id 709483
time: 1301083964 968300
Lookup reply received
time: 1301083965 424682
pathlength: 6
lookup latency: 4.563820e+02
Sent lookup message for id 350444
time: 1301083965 969232
Lookup reply received
time: 1301083966 296658
pathlength: 4
lookup latency: 3.274260e+02
Sent lookup message for id 25282
time: 1301083966 970204
Lookup reply received
time: 1301083967 357679
pathlength: 3
lookup latency: 3.874750e+02
Sent lookup message for id 899633
time: 1301083967 971110
Lookup reply received
time: 1301083968 260773
pathlength: 3
lookup latency: 2.896630e+02
Sent lookup message for id 77987
time: 1301083968 972139
Sent lookup message for id 743610
time: 1301083969 973444
Sent lookup message for id 657147
time: 1301083970 974759
Lookup reply received
time: 1301083971 393394
pathlength: 5
lookup latency: 4.186350e+02
Sent lookup message for id 743610
time: 1301083971 975634
Sent lookup message for id 535191
time: 1301083972 976918
Sent lookup message for id 255064
time: 1301083973 978215
Lookup reply received
time: 1301083974 191392
pathlength: 5
lookup latency: 2.131770e+02
Sent lookup message for id 881251
time: 1301083974 979296
Sent lookup message for id 562250
time: 1301083975 980585
Lookup reply received
time: 1301083976 310031
pathlength: 5
lookup latency: 3.294460e+02
Sent lookup message for id 893719
time: 1301083976 981544
Lookup reply received
time: 1301083977 298988
pathlength: 5
lookup latency: 3.174440e+02
Sent lookup message for id 705089
time: 1301083977 982520
Sent lookup message for id 174292
time: 1301083978 983808
Lookup reply received
time: 1301083979 360218
pathlength: 6
lookup latency: 3.764100e+02
Sent lookup message for id 52711
time: 1301083979 984730
Lookup reply received
time: 1301083980 236993
pathlength: 5
lookup latency: 2.522630e+02
Sent lookup message for id 391284
time: 1301083980 985772
Lookup reply received
time: 1301083981 481931
pathlength: 6
lookup latency: 4.961590e+02
Sent lookup message for id 82418
time: 1301083981 986581
Lookup reply received
time: 1301083982 471594
pathlength: 5
lookup latency: 4.850130e+02
Sent lookup message for id 900523
time: 1301083982 987383
Sent lookup message for id 75768
time: 1301083983 988677
Lookup reply received
time: 1301083984 277041
pathlength: 5
lookup latency: 2.883640e+02
Sent lookup message for id 466683
time: 1301083984 989690
Lookup reply received
time: 1301083985 465489
pathlength: 5
lookup latency: 4.757990e+02
Sent lookup message for id 2132
time: 1301083985 990507
Lookup reply received
time: 1301083986 329167
pathlength: 5
lookup latency: 3.386600e+02
Sent lookup message for id 888124
time: 1301083986 991459
Sent lookup message for id 959544
time: 1301083987 992748
Lookup reply received
time: 1301083988 434552
pathlength: 7
lookup latency: 4.418040e+02
Sent lookup message for id 522465
time: 1301083988 993599
Lookup reply received
time: 1301083989 439514
pathlength: 5
lookup latency: 4.459150e+02
Sent lookup message for id 56401
time: 1301083989 994493
Lookup reply received
time: 1301083990 643590
pathlength: 6
lookup latency: 6.490970e+02
Sent lookup message for id 709483
time: 1301083990 995175
Sent lookup message for id 971835
time: 1301083991 996474
Lookup reply received
time: 1301083992 423453
pathlength: 4
lookup latency: 4.269790e+02
Sent lookup message for id 703299
time: 1301083992 997339
Lookup reply received
time: 1301083993 553730
pathlength: 6
lookup latency: 5.563910e+02
Sent lookup message for id 1037473
time: 1301083993 998100
Lookup reply received
time: 1301083994 492640
pathlength: 6
lookup latency: 4.945400e+02
Sent lookup message for id 413226
time: 1301083994 998663
Lookup reply received
time: 1301083995 636210
pathlength: 8
lookup latency: 6.375470e+02
Sent lookup message for id 467815
time: 1301083995 999385
Sent lookup message for id 75768
time: 1301083997 677
Lookup reply received
time: 1301083997 415414
pathlength: 8
lookup latency: 4.147370e+02
Sent lookup message for id 385350
time: 1301083998 1552
Lookup reply received
time: 1301083998 234578
pathlength: 4
lookup latency: 2.330260e+02
Sent lookup message for id 719718
time: 1301083999 2630
Sent lookup message for id 302772
time: 1301084000 3929
Lookup reply received
time: 1301084000 752546
pathlength: 7
lookup latency: 7.486170e+02
Sent lookup message for id 137840
time: 1301084001 4466
Lookup reply received
time: 1301084001 344090
pathlength: 4
lookup latency: 3.396240e+02
Sent lookup message for id 230494
time: 1301084002 5414
Lookup reply received
time: 1301084002 362491
pathlength: 5
lookup latency: 3.570770e+02
Sent lookup message for id 738663
time: 1301084003 6347
Sent lookup message for id 75768
time: 1301084004 7643
Sent lookup message for id 239704
time: 1301084005 8922
Sent lookup message for id 450025
time: 1301084006 10209
Lookup reply received
time: 1301084006 424600
pathlength: 4
lookup latency: 4.143910e+02
Sent lookup message for id 776119
time: 1301084007 11161
Lookup reply received
time: 1301084007 228512
pathlength: 6
lookup latency: 2.173510e+02
Sent lookup message for id 893719
time: 1301084008 12294
Lookup reply received
time: 1301084008 751950
pathlength: 8
lookup latency: 7.396560e+02
Sent lookup message for id 613631
time: 1301084009 12894
Lookup reply received
time: 1301084009 94288
pathlength: 4
lookup latency: 8.139400e+01
Sent lookup message for id 959544
time: 1301084010 13596
Sent lookup message for id 703299
time: 1301084011 14877
Lookup reply received
time: 1301084011 895389
pathlength: 8
lookup latency: 8.805120e+02
Sent lookup message for id 836147
time: 1301084012 15397
Lookup reply received
time: 1301084012 543338
pathlength: 7
lookup latency: 5.279410e+02
Sent lookup message for id 899633
time: 1301084013 16212
Lookup reply received
time: 1301084013 305610
pathlength: 3
lookup latency: 2.893980e+02
Sent lookup message for id 971835
time: 1301084014 17220
Lookup reply received
time: 1301084014 898253
pathlength: 6
lookup latency: 8.810330e+02
Sent lookup message for id 96150
time: 1301084015 17633
Sent lookup message for id 174563
time: 1301084016 18955
Sent lookup message for id 743610
time: 1301084017 20238
Sent lookup message for id 673818
time: 1301084018 21292
Lookup reply received
time: 1301084018 511057
pathlength: 5
lookup latency: 4.897650e+02
Sent lookup message for id 657147
time: 1301084019 22101
Lookup reply received
time: 1301084019 519071
pathlength: 5
lookup latency: 4.969700e+02
Sent lookup message for id 959544
time: 1301084020 22951
Sent lookup message for id 776538
time: 1301084021 24305
Sent lookup message for id 302772
time: 1301084022 25590
Lookup reply received
time: 1301084022 752752
pathlength: 8
lookup latency: 7.271620e+02
Sent lookup message for id 673818
time: 1301084023 26226
Sent lookup message for id 925481
time: 1301084024 27534
Sent lookup message for id 613631
time: 1301084025 28849
Lookup reply received
time: 1301084025 93796
pathlength: 3
lookup latency: 6.494700e+01
Sent lookup message for id 888124
time: 1301084026 30128
Lookup reply received
time: 1301084026 236567
pathlength: 2
lookup latency: 2.064390e+02
Sent lookup message for id 700677
time: 1301084027 31215
Lookup reply received
time: 1301084027 385912
pathlength: 3
lookup latency: 3.546970e+02
Sent lookup message for id 52711
time: 1301084028 32202
Lookup reply received
time: 1301084028 344861
pathlength: 4
lookup latency: 3.126590e+02
Sent lookup message for id 982551
time: 1301084029 33210
Lookup reply received
time: 1301084029 440215
pathlength: 5
lookup latency: 4.070050e+02
Sent lookup message for id 230494
time: 1301084030 34122
Lookup reply received
time: 1301084030 364706
pathlength: 4
lookup latency: 3.305840e+02
Sent lookup message for id 230494
time: 1301084031 35132
Lookup reply received
time: 1301084031 331265
pathlength: 5
lookup latency: 2.961330e+02
Sent lookup message for id 213740
time: 1301084032 36126
Lookup reply received
time: 1301084032 276913
pathlength: 7
lookup latency: 2.407870e+02
Sent lookup message for id 402203
time: 1301084033 37181
Lookup reply received
time: 1301084033 447710
pathlength: 5
lookup latency: 4.105290e+02
Sent lookup message for id 1037473
time: 1301084034 38070
Lookup reply received
time: 1301084034 358338
pathlength: 5
lookup latency: 3.202680e+02
Sent lookup message for id 673818
time: 1301084035 39089
Sent lookup message for id 77987
time: 1301084036 40368
Sent lookup message for id 229339
time: 1301084037 41640
Lookup reply received
time: 1301084037 231869
pathlength: 5
lookup latency: 1.902290e+02
Sent lookup message for id 743610
time: 1301084038 42750
Sent lookup message for id 563762
time: 1301084039 43158
Sent lookup message for id 596760
time: 1301084040 44439
Sent lookup message for id 556237
time: 1301084041 45703
Sent lookup message for id 673818
time: 1301084042 47031
Lookup reply received
time: 1301084042 577635
pathlength: 6
lookup latency: 5.306040e+02
Sent lookup message for id 738663
time: 1301084043 47799
Sent lookup message for id 1038239
time: 1301084044 49086
Lookup reply received
time: 1301084044 238662
pathlength: 4
lookup latency: 1.895760e+02
Sent lookup message for id 850222
time: 1301084045 50201
Sent lookup message for id 215155
time: 1301084046 51494
Sent lookup message for id 776119
time: 1301084047 52814
Lookup reply received
time: 1301084047 395154
pathlength: 5
lookup latency: 3.423400e+02
Sent lookup message for id 836147
time: 1301084048 53783
Lookup reply received
time: 1301084048 911005
pathlength: 8
lookup latency: 8.572220e+02
Sent lookup message for id 705089
time: 1301084049 54208
Lookup reply received
time: 1301084049 379488
pathlength: 5
lookup latency: 3.252800e+02
Sent lookup message for id 716935
time: 1301084050 55184
Sent lookup message for id 893719
time: 1301084051 56545
Lookup reply received
time: 1301084051 264507
pathlength: 4
lookup latency: 2.079620e+02
Sent lookup message for id 703299
time: 1301084052 57642
Sent lookup message for id 596760
time: 1301084053 58996
Sent lookup message for id 850222
time: 1301084054 60322
Sent lookup message for id 1038239
time: 1301084055 61594
Lookup reply received
time: 1301084055 551625
pathlength: 7
lookup latency: 4.900310e+02
Sent lookup message for id 417537
time: 1301084056 62449
Lookup reply received
time: 1301084056 441045
pathlength: 6
lookup latency: 3.785960e+02
Sent lookup message for id 738663
time: 1301084057 63363
Sent lookup message for id 314543
time: 1301084058 64652
Sent lookup message for id 314543
time: 1301084059 65950
Sent lookup message for id 137840
time: 1301084060 67251
Sent lookup message for id 596760
time: 1301084061 68533
Lookup reply received
time: 1301084061 133484
pathlength: 8
lookup latency: 1.066233e+03
Lookup reply received
time: 1301084061 701747
pathlength: 6
lookup latency: 6.332140e+02
Sent lookup message for id 657147
time: 1301084062 69197
Lookup reply received
time: 1301084062 253721
pathlength: 4
lookup latency: 1.845240e+02
Sent lookup message for id 558609
time: 1301084063 70313
Sent lookup message for id 413226
time: 1301084064 71680
Sent lookup message for id 972715
time: 1301084065 72958
Lookup reply received
time: 1301084065 512052
pathlength: 4
lookup latency: 4.390940e+02
Sent lookup message for id 971835
time: 1301084066 73859
Lookup reply received
time: 1301084066 420591
pathlength: 4
lookup latency: 3.467320e+02
Sent lookup message for id 230494
time: 1301084067 74810
Lookup reply received
time: 1301084067 617967
pathlength: 7
lookup latency: 5.431570e+02
Sent lookup message for id 560980
time: 1301084068 75570
Lookup reply received
time: 1301084068 427619
pathlength: 6
lookup latency: 3.520490e+02
Sent lookup message for id 1046786
time: 1301084069 76581
Sent lookup message for id 2132
time: 1301084070 77867
Lookup reply received
time: 1301084070 613378
pathlength: 5
lookup latency: 5.355110e+02
Sent lookup message for id 899633
time: 1301084071 78621
Sent lookup message for id 716935
time: 1301084072 79908
Sent lookup message for id 982551
time: 1301084073 81196
Lookup reply received
time: 1301084073 691410
pathlength: 7
lookup latency: 6.102140e+02
Sent lookup message for id 77987
time: 1301084074 81883
Sent lookup message for id 309619
time: 1301084075 83168
Lookup reply received
time: 1301084075 811031
pathlength: 7
lookup latency: 7.278630e+02
Sent lookup message for id 450025
time: 1301084076 83726
Lookup reply received
time: 1301084076 488777
pathlength: 5
lookup latency: 4.050510e+02
Sent lookup message for id 309619
time: 1301084077 84612
Lookup reply received
time: 1301084077 596862
pathlength: 6
lookup latency: 5.122500e+02
Sent lookup message for id 888124
time: 1301084078 85407
Lookup reply received
time: 1301084078 462820
pathlength: 6
lookup latency: 3.774130e+02
Sent lookup message for id 705089
time: 1301084079 86320
Lookup reply received
time: 1301084079 460237
pathlength: 6
lookup latency: 3.739170e+02
Sent lookup message for id 230494
time: 1301084080 87250
Lookup reply received
time: 1301084080 858072
pathlength: 10
lookup latency: 7.708220e+02
Sent lookup message for id 25282
time: 1301084081 87790
Sent lookup message for id 286002
time: 1301084082 89081
Lookup reply received
time: 1301084082 444487
pathlength: 4
lookup latency: 3.554060e+02
Sent lookup message for id 2132
time: 1301084083 90020
Lookup reply received
time: 1301084083 404348
pathlength: 3
lookup latency: 3.143280e+02
Sent lookup message for id 825449
time: 1301084084 91043
Sent lookup message for id 700677
time: 1301084085 92353
Sent lookup message for id 77987
time: 1301084086 93697
Sent lookup message for id 466683
time: 1301084087 95053
Lookup reply received
time: 1301084087 507743
pathlength: 4
lookup latency: 4.126900e+02
Sent lookup message for id 174563
time: 1301084088 95944
Lookup reply received
time: 1301084088 268904
pathlength: 3
lookup latency: 1.729600e+02
Sent lookup message for id 302772
time: 1301084089 97088
Lookup reply received
time: 1301084089 677819
pathlength: 5
lookup latency: 5.807310e+02
Sent lookup message for id 921462
time: 1301084090 97821
Sent lookup message for id 205908
time: 1301084091 98121
Lookup reply received
time: 1301084091 422275
pathlength: 3
lookup latency: 3.241540e+02
Sent lookup message for id 556208
time: 1301084092 99130
Sent lookup message for id 700677
time: 1301084093 100425
Sent lookup message for id 900523
time: 1301084094 101710
Sent lookup message for id 230494
time: 1301084095 103046
Lookup reply received
time: 1301084095 440805
pathlength: 4
lookup latency: 3.377590e+02
Sent lookup message for id 563762
time: 1301084096 104003
Sent lookup message for id 850222
time: 1301084097 105281
Lookup reply received
time: 1301084097 475075
pathlength: 6
lookup latency: 3.697940e+02
Sent lookup message for id 836147
time: 1301084098 106213
Sent lookup message for id 230494
time: 1301084099 107512
Lookup reply received
time: 1301084099 278838
pathlength: 4
lookup latency: 1.713260e+02
Sent lookup message for id 230977
time: 1301084100 108630
Sent lookup message for id 254150
time: 1301084101 109902
Lookup reply received
time: 1301084101 648491
pathlength: 5
lookup latency: 5.385890e+02
Sent lookup message for id 444478
time: 1301084102 110704
Sent lookup message for id 703299
time: 1301084103 111997
Lookup reply received
time: 1301084103 805838
pathlength: 7
lookup latency: 6.938410e+02
Sent lookup message for id 776538
time: 1301084104 112653
Sent lookup message for id 719718
time: 1301084105 113943
Sent lookup message for id 47045
time: 1301084106 115221
Lookup reply received
time: 1301084106 631178
pathlength: 6
lookup latency: 5.159570e+02
Sent lookup message for id 302772
time: 1301084107 115991
Lookup reply received
time: 1301084107 661226
pathlength: 6
lookup latency: 5.452350e+02
Sent lookup message for id 743610
time: 1301084108 116746
Sent lookup message for id 719718
time: 1301084109 118038
Sent lookup message for id 56401
time: 1301084110 119342
Lookup reply received
time: 1301084110 849545
pathlength: 8
lookup latency: 7.302030e+02
Sent lookup message for id 685723
time: 1301084111 119914
Lookup reply received
time: 1301084111 350658
pathlength: 4
lookup latency: 2.307440e+02
Sent lookup message for id 893719
time: 1301084112 120979
Lookup reply received
time: 1301084112 376662
pathlength: 5
lookup latency: 2.556830e+02
Sent lookup message for id 174563
time: 1301084113 122026
Lookup reply received
time: 1301084113 616543
pathlength: 6
lookup latency: 4.945170e+02
Sent lookup message for id 1000333
time: 1301084114 122844
Sent lookup message for id 738663
time: 1301084115 123104
Sent lookup message for id 174292
time: 1301084116 124445
Lookup reply received
time: 1301084116 587899
pathlength: 4
lookup latency: 4.634540e+02
Sent lookup message for id 96150
time: 1301084117 125278
Lookup reply received
time: 1301084117 358564
pathlength: 4
lookup latency: 2.332860e+02
Sent lookup message for id 724388
time: 1301084118 126350
Lookup reply received
time: 1301084118 762760
pathlength: 8
lookup latency: 6.364100e+02
Sent lookup message for id 596760
time: 1301084119 127082
Sent lookup message for id 1038239
time: 1301084120 128381
Lookup reply received
time: 1301084120 650024
pathlength: 6
lookup latency: 5.216430e+02
Sent lookup message for id 75768
time: 1301084121 129147
Sent lookup message for id 972715
time: 1301084122 130425
Lookup reply received
time: 1301084122 593495
pathlength: 4
lookup latency: 4.630700e+02
Sent lookup message for id 982551
time: 1301084123 131299
Lookup reply received
time: 1301084123 907779
pathlength: 9
lookup latency: 7.764800e+02
Sent lookup message for id 705089
time: 1301084124 131801
Sent lookup message for id 96150
time: 1301084125 133073
Lookup reply received
time: 1301084125 715075
pathlength: 6
lookup latency: 5.820020e+02
Sent lookup message for id 417537
time: 1301084126 133787
Lookup reply received
time: 1301084126 356836
pathlength: 5
lookup latency: 2.230490e+02
Sent lookup message for id 450025
time: 1301084127 134855
Lookup reply received
time: 1301084127 530117
pathlength: 7
lookup latency: 3.952620e+02
Sent lookup message for id 556237
time: 1301084128 135765
Lookup reply received
time: 1301084128 484829
pathlength: 3
lookup latency: 3.490640e+02
Sent lookup message for id 971835
time: 1301084129 136717
Lookup reply received
time: 1301084129 444082
pathlength: 6
lookup latency: 3.073650e+02
Sent lookup message for id 77987
time: 1301084130 137693
Sent lookup message for id 174563
time: 1301084131 139026
Lookup reply received
time: 1301084131 489660
pathlength: 4
lookup latency: 3.506340e+02
Sent lookup message for id 776538
time: 1301084132 139964
Sent lookup message for id 703299
time: 1301084133 141250
Sent lookup message for id 467815
time: 1301084134 142534
Sent lookup message for id 972715
time: 1301084135 143821
Lookup reply received
time: 1301084135 685234
pathlength: 6
lookup latency: 5.414130e+02
Sent lookup message for id 385350
time: 1301084136 144574
Sent lookup message for id 215155
time: 1301084137 145859
Lookup reply received
time: 1301084137 663538
pathlength: 5
lookup latency: 5.176790e+02
Sent lookup message for id 215155
time: 1301084138 146646
Lookup reply received
time: 1301084138 705348
pathlength: 7
lookup latency: 5.587020e+02
Sent lookup message for id 900523
time: 1301084139 147386
Sent lookup message for id 230977
time: 1301084140 148680
Sent lookup message for id 893719
time: 1301084141 150037
Lookup reply received
time: 1301084141 389057
pathlength: 6
lookup latency: 2.390200e+02
Sent lookup message for id 7554
time: 1301084142 151174
Sent lookup message for id 174292
time: 1301084143 152489
Lookup reply received
time: 1301084143 481974
pathlength: 5
lookup latency: 3.294850e+02
Sent lookup message for id 657147
time: 1301084144 153456
Lookup reply received
time: 1301084144 646607
pathlength: 6
lookup latency: 4.931510e+02
Sent lookup message for id 703299
time: 1301084145 154246
Lookup reply received
time: 1301084145 625348
pathlength: 6
lookup latency: 4.711020e+02
Sent lookup message for id 75768
time: 1301084146 155156
Lookup reply received
time: 1301084146 436088
pathlength: 6
lookup latency: 2.809320e+02
Sent lookup message for id 743610
time: 1301084147 156171
Sent lookup message for id 562250
time: 1301084148 157464
Sent lookup message for id 174563
time: 1301084149 158805
Lookup reply received
time: 1301084149 333498
pathlength: 3
lookup latency: 1.746930e+02
Sent lookup message for id 703299
time: 1301084150 159952
Lookup reply received
time: 1301084150 402794
pathlength: 3
lookup latency: 2.428420e+02
Sent lookup message for id 543452
time: 1301084151 161048
Sent lookup message for id 443406
time: 1301084152 162326
Lookup reply received
time: 1301084152 895693
pathlength: 10
lookup latency: 7.333670e+02
Sent lookup message for id 821597
time: 1301084153 162881
Lookup reply received
time: 1301084153 720449
pathlength: 6
lookup latency: 5.575680e+02
Sent lookup message for id 875241
time: 1301084154 163733
Lookup reply received
time: 1301084154 537008
pathlength: 5
lookup latency: 3.732750e+02
Sent lookup message for id 526234
time: 1301084155 164644
Sent lookup message for id 385350
time: 1301084156 165926
Lookup reply received
time: 1301084156 610329
pathlength: 5
lookup latency: 4.444030e+02
Sent lookup message for id 776119
time: 1301084157 166773
Sent lookup message for id 413226
time: 1301084158 168070
Lookup reply received
time: 1301084158 372401
pathlength: 4
lookup latency: 2.043310e+02
Sent lookup message for id 776538
time: 1301084159 169156
Sent lookup message for id 174563
time: 1301084160 170468
Lookup reply received
time: 1301084160 632297
pathlength: 5
lookup latency: 4.618290e+02
Sent lookup message for id 229339
time: 1301084161 171331
Sent lookup message for id 254150
time: 1301084162 172633
Lookup reply received
time: 1301084162 426491
pathlength: 7
lookup latency: 2.538580e+02
Sent lookup message for id 596760
time: 1301084163 173677
Lookup reply received
time: 1301084163 841746
pathlength: 6
lookup latency: 6.680690e+02
Sent lookup message for id 82418
time: 1301084164 174303
Sent lookup message for id 741389
time: 1301084165 175596
Lookup reply received
time: 1301084165 344835
pathlength: 3
lookup latency: 1.692390e+02
Sent lookup message for id 719718
time: 1301084166 176721
Sent lookup message for id 140634
time: 1301084167 177995
Sent lookup message for id 560980
time: 1301084168 179285
Sent lookup message for id 232626
time: 1301084169 180573
Lookup reply received
time: 1301084169 562070
pathlength: 7
lookup latency: 3.814970e+02
Sent lookup message for id 443406
time: 1301084170 181498
Lookup reply received
time: 1301084170 601876
pathlength: 7
lookup latency: 4.203780e+02
Sent lookup message for id 776538
time: 1301084171 182396
Sent lookup message for id 558609
time: 1301084172 183688
Lookup reply received
time: 1301084172 659756
pathlength: 6
lookup latency: 4.760680e+02
Sent lookup message for id 875241
time: 1301084173 184558
Sent lookup message for id 443406
time: 1301084174 185880
Lookup reply received
time: 1301084174 597310
pathlength: 8
lookup latency: 4.114300e+02
Sent lookup message for id 562250
time: 1301084175 186757
Lookup reply received
time: 1301084175 370235
pathlength: 4
lookup latency: 1.834780e+02
Sent lookup message for id 52711
time: 1301084176 187921
Lookup reply received
time: 1301084176 363061
pathlength: 3
lookup latency: 1.751400e+02
Sent lookup message for id 56401
time: 1301084177 189043
Sent lookup message for id 56401
time: 1301084178 190342
Lookup reply received
time: 1301084178 421038
pathlength: 4
lookup latency: 2.306960e+02
Sent lookup message for id 1038239
time: 1301084179 191453
Lookup reply received
time: 1301084180 55614
pathlength: 8
lookup latency: 8.641610e+02
Sent lookup message for id 215155
time: 1301084180 191912
Sent lookup message for id 836147
time: 1301084181 193189
Sent lookup message for id 47045
time: 1301084182 194128
Sent lookup message for id 140634
time: 1301084183 195413
Lookup reply received
time: 1301084183 712418
pathlength: 4
lookup latency: 5.170050e+02
Sent lookup message for id 402203
time: 1301084184 196212
Lookup reply received
time: 1301084184 437413
pathlength: 4
lookup latency: 2.412010e+02
Sent lookup message for id 738663
time: 1301084185 197250
Sent lookup message for id 205908
time: 1301084186 198537
Lookup reply received
time: 1301084186 824486
pathlength: 7
lookup latency: 6.259490e+02
Sent lookup message for id 900523
time: 1301084187 199203
Sent lookup message for id 466683
time: 1301084188 200498
Lookup reply received
time: 1301084188 390008
pathlength: 3
lookup latency: 1.895100e+02
Sent lookup message for id 230494
time: 1301084189 201621
Lookup reply received
time: 1301084189 862346
pathlength: 8
lookup latency: 6.607250e+02
Sent lookup message for id 543452
time: 1301084190 202255
Lookup reply received
time: 1301084190 549985
pathlength: 4
lookup latency: 3.477300e+02
Sent lookup message for id 776538
time: 1301084191 203198
Sent lookup message for id 302772
time: 1301084192 204269
Lookup reply received
time: 1301084193 22875
pathlength: 8
lookup latency: 8.186060e+02
Sent lookup message for id 295486
time: 1301084193 204739
Lookup reply received
time: 1301084193 922467
pathlength: 5
lookup latency: 7.177280e+02
Sent lookup message for id 821597
time: 1301084194 205316
Lookup reply received
time: 1301084194 591735
pathlength: 5
lookup latency: 3.864190e+02
Sent lookup message for id 535191
time: 1301084195 206232
Sent lookup message for id 450025
time: 1301084196 207507
Lookup reply received
time: 1301084197 182837
pathlength: 6
lookup latency: 9.753300e+02
Sent lookup message for id 959544
time: 1301084197 207844
Lookup reply received
time: 1301084197 695810
pathlength: 6
lookup latency: 4.879660e+02
Sent lookup message for id 7554
time: 1301084198 208662
Sent lookup message for id 215155
time: 1301084199 209981
Sent lookup message for id 603514
time: 1301084200 211279
Sent lookup message for id 205908
time: 1301084201 212635
Sent lookup message for id 893719
time: 1301084202 213213
Lookup reply received
time: 1301084202 612297
pathlength: 6
lookup latency: 3.990840e+02
Sent lookup message for id 821597
time: 1301084203 214145
Lookup reply received
time: 1301084203 393009
pathlength: 3
lookup latency: 1.788640e+02
Sent lookup message for id 304220
time: 1301084204 215265
Lookup reply received
time: 1301084204 660703
pathlength: 6
lookup latency: 4.454380e+02
Sent lookup message for id 140634
time: 1301084205 216107
Lookup reply received
time: 1301084206 31826
pathlength: 5
lookup latency: 8.157190e+02
Sent lookup message for id 811301
time: 1301084206 216590
Sent lookup message for id 467815
time: 1301084207 217878
Lookup reply received
time: 1301084207 684870
pathlength: 5
lookup latency: 4.669920e+02
Sent lookup message for id 556237
time: 1301084208 218753
Sent lookup message for id 254150
time: 1301084209 220093
Lookup reply received
time: 1301084209 668291
pathlength: 5
lookup latency: 4.481980e+02
Sent lookup message for id 239704
time: 1301084210 220961
Sent lookup message for id 304220
time: 1301084211 222233
Lookup reply received
time: 1301084211 470708
pathlength: 5
lookup latency: 2.484750e+02
Sent lookup message for id 1038239
time: 1301084212 223275
Lookup reply received
time: 1301084212 397924
pathlength: 3
lookup latency: 1.746490e+02
Sent lookup message for id 174292
time: 1301084213 224404
Sent lookup message for id 959544
time: 1301084214 225711
Lookup reply received
time: 1301084214 398284
pathlength: 4
lookup latency: 1.725730e+02
Sent lookup message for id 137840
time: 1301084215 226827
Sent lookup message for id 558609
time: 1301084216 228118
Lookup reply received
time: 1301084216 307288
pathlength: 12
lookup latency: 1.080461e+03
Lookup reply received
time: 1301084216 888552
pathlength: 8
lookup latency: 6.604340e+02
Sent lookup message for id 596760
time: 1301084217 228747
Lookup reply received
time: 1301084217 664370
pathlength: 3
lookup latency: 4.356230e+02
Sent lookup message for id 75768
time: 1301084218 229649
Sent lookup message for id 205908
time: 1301084219 230999
Lookup reply received
time: 1301084219 592970
pathlength: 5
lookup latency: 3.619710e+02
Sent lookup message for id 453096
time: 1301084220 231928
Sent lookup message for id 657147
time: 1301084221 233196
Lookup reply received
time: 1301084221 406422
pathlength: 4
lookup latency: 1.732260e+02
Sent lookup message for id 239704
time: 1301084222 234355
Lookup reply received
time: 1301084222 852760
pathlength: 5
lookup latency: 6.184050e+02
Sent lookup message for id 558609
time: 1301084223 235069
Sent lookup message for id 703299
time: 1301084224 236422
Lookup reply received
time: 1301084224 937870
pathlength: 6
lookup latency: 7.014480e+02
Sent lookup message for id 215155
time: 1301084225 237030
Sent lookup message for id 719718
time: 1301084226 238351
Lookup reply received
time: 1301084226 663064
pathlength: 5
lookup latency: 4.247130e+02
Sent lookup message for id 685723
time: 1301084227 239306
Sent lookup message for id 295486
time: 1301084228 240644
Lookup reply received
time: 1301084228 734326
pathlength: 6
lookup latency: 4.936820e+02
Sent lookup message for id 174292
time: 1301084229 241469
Lookup reply received
time: 1301084229 644836
pathlength: 5
lookup latency: 4.033670e+02
Sent lookup message for id 250061
time: 1301084230 242431
Sent lookup message for id 82418
time: 1301084231 243819
Lookup reply received
time: 1301084231 905692
pathlength: 5
lookup latency: 6.618730e+02
Sent lookup message for id 836147
time: 1301084232 244503
Lookup reply received
time: 1301084232 617339
pathlength: 4
lookup latency: 3.728360e+02
Sent lookup message for id 825449
time: 1301084233 245533
Lookup reply received
time: 1301084233 312839
pathlength: 3
lookup latency: 6.730600e+01
Sent lookup message for id 776538
time: 1301084234 246806
Sent lookup message for id 982551
time: 1301084235 248124
Lookup reply received
time: 1301084236 145598
pathlength: 9
lookup latency: 8.974740e+02
Sent lookup message for id 776119
time: 1301084236 248565
Sent lookup message for id 453096
time: 1301084237 249917
Sent lookup message for id 613631
time: 1301084238 251250
Lookup reply received
time: 1301084238 289269
pathlength: 3
lookup latency: 3.801900e+01
Sent lookup message for id 719718
time: 1301084239 252545
Lookup reply received
time: 1301084239 895092
pathlength: 6
lookup latency: 6.425470e+02
Sent lookup message for id 413226
time: 1301084240 253216
Lookup reply received
time: 1301084240 464081
pathlength: 4
lookup latency: 2.108650e+02
Sent lookup message for id 900523
time: 1301084241 254335
Lookup reply received
time: 1301084241 336299
pathlength: 4
lookup latency: 8.196400e+01
Sent lookup message for id 286002
time: 1301084242 255582
Lookup reply received
time: 1301084242 809187
pathlength: 9
lookup latency: 5.536050e+02
Sent lookup message for id 244202
time: 1301084243 256334
Lookup reply received
time: 1301084243 585509
pathlength: 7
lookup latency: 3.291750e+02
Sent lookup message for id 703299
time: 1301084244 257366
Lookup reply received
time: 1301084244 643392
pathlength: 5
lookup latency: 3.860260e+02
Sent lookup message for id 391284
time: 1301084245 258312
Lookup reply received
time: 1301084245 758444
pathlength: 4
lookup latency: 5.001320e+02
Sent lookup message for id 741389
time: 1301084246 259143
Lookup reply received
time: 1301084246 452382
pathlength: 3
lookup latency: 1.932390e+02
Sent lookup message for id 205908
time: 1301084247 260275
Lookup reply received
time: 1301084247 781842
pathlength: 5
lookup latency: 5.215670e+02
Sent lookup message for id 244202
time: 1301084248 261108
Sent lookup message for id 743610
time: 1301084249 262463
Sent lookup message for id 82418
time: 1301084250 263751
Lookup reply received
time: 1301084250 442681
pathlength: 3
lookup latency: 1.789300e+02
Sent lookup message for id 535191
time: 1301084251 264901
Sent lookup message for id 453096
time: 1301084252 266226
Sent lookup message for id 850222
time: 1301084253 267565
Lookup reply received
time: 1301084253 772368
pathlength: 6
lookup latency: 5.048030e+02
Sent lookup message for id 417537
time: 1301084254 268393
Lookup reply received
time: 1301084254 495693
pathlength: 5
lookup latency: 2.273000e+02
Sent lookup message for id 526234
time: 1301084255 269509
Sent lookup message for id 304220
time: 1301084256 270863
Lookup reply received
time: 1301084256 472202
pathlength: 4
lookup latency: 2.013390e+02
Sent lookup message for id 522465
time: 1301084257 271956
Lookup reply received
time: 1301084257 644617
pathlength: 5
lookup latency: 3.726610e+02
Sent lookup message for id 603514
time: 1301084258 272966
Sent lookup message for id 286002
time: 1301084259 274287
Lookup reply received
time: 1301084259 457516
pathlength: 3
lookup latency: 1.832290e+02
Sent lookup message for id 705089
time: 1301084260 275507
Lookup reply received
time: 1301084260 560559
pathlength: 6
lookup latency: 2.850520e+02
Sent lookup message for id 836147
time: 1301084261 276552
Lookup reply received
time: 1301084261 814474
pathlength: 7
lookup latency: 5.379220e+02
Sent lookup message for id 900413
time: 1301084262 277343
Lookup reply received
time: 1301084262 358847
pathlength: 3
lookup latency: 8.150400e+01
Sent lookup message for id 137840
time: 1301084263 278625
Lookup reply received
time: 1301084263 741599
pathlength: 4
lookup latency: 4.629740e+02
Sent lookup message for id 77987
time: 1301084264 279495
Sent lookup message for id 254150
time: 1301084265 280814
Lookup reply received
time: 1301084265 696586
pathlength: 6
lookup latency: 4.157720e+02
Sent lookup message for id 174292
time: 1301084266 281770
Lookup reply received
time: 1301084266 506155
pathlength: 4
lookup latency: 2.243850e+02
Sent lookup message for id 293118
time: 1301084267 282879
Sent lookup message for id 453096
time: 1301084268 284340
Sent lookup message for id 304220
time: 1301084269 285640
Lookup reply received
time: 1301084269 723856
pathlength: 6
lookup latency: 4.382160e+02
Sent lookup message for id 413226
time: 1301084270 286553
Lookup reply received
time: 1301084270 648028
pathlength: 6
lookup latency: 3.614750e+02
Sent lookup message for id 232626
time: 1301084271 287482
Lookup reply received
time: 1301084271 532544
pathlength: 4
lookup latency: 2.450620e+02
Sent lookup message for id 613631
time: 1301084272 288561
Lookup reply received
time: 1301084272 397313
pathlength: 5
lookup latency: 1.087520e+02
Sent lookup message for id 56401
time: 1301084273 289799
Lookup reply received
time: 1301084273 953951
pathlength: 7
lookup latency: 6.641520e+02
Sent lookup message for id 716935
time: 1301084274 290456
Sent lookup message for id 716935
time: 1301084275 291805
Sent lookup message for id 836147
time: 1301084276 293117
Sent lookup message for id 719718
time: 1301084277 294393
Lookup reply received
time: 1301084278 175202
pathlength: 6
lookup latency: 8.808090e+02
Sent lookup message for id 417537
time: 1301084278 294840
Sent lookup message for id 140634
time: 1301084279 296156
Sent lookup message for id 309619
time: 1301084280 297450
Lookup reply received
time: 1301084280 334785
pathlength: 10
lookup latency: 1.038629e+03
Lookup reply received
time: 1301084281 39438
pathlength: 8
lookup latency: 7.419880e+02
Sent lookup message for id 900413
time: 1301084281 298071
Lookup reply received
time: 1301084281 530541
pathlength: 7
lookup latency: 2.324700e+02
Sent lookup message for id 730054
time: 1301084282 299174
Lookup reply received
time: 1301084282 518555
pathlength: 3
lookup latency: 2.193810e+02
Sent lookup message for id 556208
time: 1301084283 300304
Sent lookup message for id 350300
time: 1301084284 301623
Sent lookup message for id 724388
time: 1301084285 303018
Lookup reply received
time: 1301084285 955384
pathlength: 9
lookup latency: 6.523660e+02
Sent lookup message for id 56401
time: 1301084286 303689
Lookup reply received
time: 1301084286 657192
pathlength: 5
lookup latency: 3.535030e+02
Sent lookup message for id 821597
time: 1301084287 304653
Sent lookup message for id 213740
time: 1301084288 306015
Lookup reply received
time: 1301084288 658988
pathlength: 6
lookup latency: 3.529730e+02
Sent lookup message for id 304220
time: 1301084289 307017
Lookup reply received
time: 1301084289 675757
pathlength: 5
lookup latency: 3.687400e+02
Sent lookup message for id 213740
time: 1301084290 308037
Lookup reply received
time: 1301084290 512288
pathlength: 6
lookup latency: 2.042510e+02
Sent lookup message for id 543452
time: 1301084291 309176
Sent lookup message for id 900523
time: 1301084292 310495
Lookup reply received
time: 1301084292 707869
pathlength: 6
lookup latency: 3.973740e+02
Sent lookup message for id 730054
time: 1301084293 311474
Lookup reply received
time: 1301084293 498153
pathlength: 3
lookup latency: 1.866790e+02
Sent lookup message for id 215155
time: 1301084294 312664
Sent lookup message for id 719718
time: 1301084295 313954
Sent lookup message for id 825449
time: 1301084296 315300
Sent lookup message for id 888124
time: 1301084297 316643
Lookup reply received
time: 1301084297 898696
pathlength: 6
lookup latency: 5.820530e+02
Sent lookup message for id 254150
time: 1301084298 317397
Lookup reply received
time: 1301084298 548986
pathlength: 4
lookup latency: 2.315890e+02
Sent lookup message for id 881251
time: 1301084299 318503
Sent lookup message for id 302772
time: 1301084300 319833
Lookup reply received
time: 1301084300 550763
pathlength: 3
lookup latency: 2.309300e+02
Sent lookup message for id 673818
time: 1301084301 320895
Sent lookup message for id 556237
time: 1301084302 322179
Lookup reply received
time: 1301084302 658560
pathlength: 4
lookup latency: 3.363810e+02
Sent lookup message for id 705089
time: 1301084303 323151
Sent lookup message for id 556208
time: 1301084304 324465
Sent lookup message for id 776538
time: 1301084305 325734
Sent lookup message for id 75768
time: 1301084306 327104
Lookup reply received
time: 1301084306 859758
pathlength: 7
lookup latency: 5.326540e+02
Sent lookup message for id 959544
time: 1301084307 327908
Lookup reply received
time: 1301084308 37919
pathlength: 9
lookup latency: 7.100110e+02
Sent lookup message for id 1000333
time: 1301084308 328506
Sent lookup message for id 888124
time: 1301084309 329813
Lookup reply received
time: 1301084309 904367
pathlength: 6
lookup latency: 5.745540e+02
Sent lookup message for id 556237
time: 1301084310 330521
Sent lookup message for id 738663
time: 1301084311 331803
Sent lookup message for id 174563
time: 1301084312 333106
Lookup reply received
time: 1301084312 523002
pathlength: 3
lookup latency: 1.898960e+02
Sent lookup message for id 724388
time: 1301084313 334220
Lookup reply received
time: 1301084313 500995
pathlength: 3
lookup latency: 1.667750e+02
Sent lookup message for id 450025
time: 1301084314 335358
Lookup reply received
time: 1301084314 783146
pathlength: 5
lookup latency: 4.477880e+02
Sent lookup message for id 703299
time: 1301084315 336210
Lookup reply received
time: 1301084316 39588
pathlength: 7
lookup latency: 7.033780e+02
Sent lookup message for id 657147
time: 1301084316 336800
Lookup reply received
time: 1301084316 687466
pathlength: 5
lookup latency: 3.506660e+02
Sent lookup message for id 244202
time: 1301084317 337743
Sent lookup message for id 286002
time: 1301084318 339080
Lookup reply received
time: 1301084318 875056
pathlength: 7
lookup latency: 5.359760e+02
Sent lookup message for id 563762
time: 1301084319 339866
Sent lookup message for id 562250
time: 1301084320 341238
Lookup reply received
time: 1301084320 687384
pathlength: 4
lookup latency: 3.461460e+02
Sent lookup message for id 657147
time: 1301084321 342195
Sent lookup message for id 700677
time: 1301084322 343487
Sent lookup message for id 229339
time: 1301084323 344836
Lookup reply received
time: 1301084323 669320
pathlength: 5
lookup latency: 3.244840e+02
Sent lookup message for id 232626
time: 1301084324 345847
Lookup reply received
time: 1301084324 784306
pathlength: 5
lookup latency: 4.384590e+02
Sent lookup message for id 166380
time: 1301084325 346730
Lookup reply received
time: 1301084326 195120
pathlength: 9
lookup latency: 8.483900e+02
Sent lookup message for id 56401
time: 1301084326 347177
Lookup reply received
time: 1301084327 78606
pathlength: 8
lookup latency: 7.314290e+02
Sent lookup message for id 309619
time: 1301084327 347778
Lookup reply received
time: 1301084327 829943
pathlength: 7
lookup latency: 4.821650e+02
Sent lookup message for id 413226
time: 1301084328 348636
Sent lookup message for id 556208
time: 1301084329 349965
Sent lookup message for id 1038239
time: 1301084330 351273
Lookup reply received
time: 1301084331 245582
pathlength: 8
lookup latency: 8.943090e+02
Sent lookup message for id 450025
time: 1301084331 351698
Sent lookup message for id 96150
time: 1301084332 353028
Lookup reply received
time: 1301084332 893656
pathlength: 6
lookup latency: 5.406280e+02
Sent lookup message for id 743610
time: 1301084333 353828
Sent lookup message for id 556208
time: 1301084334 355118
Sent lookup message for id 1038239
time: 1301084335 356393
Lookup reply received
time: 1301084335 752857
pathlength: 4
lookup latency: 3.964640e+02
Sent lookup message for id 140634
time: 1301084336 357293
Lookup reply received
time: 1301084336 847608
pathlength: 3
lookup latency: 4.903150e+02
Sent lookup message for id 724388
time: 1301084337 358084
Lookup reply received
time: 1301084337 511313
pathlength: 2
lookup latency: 1.532290e+02
Sent lookup message for id 413226
time: 1301084338 359236
Lookup reply received
time: 1301084338 732469
pathlength: 6
lookup latency: 3.732330e+02
Sent lookup message for id 719718
time: 1301084339 360186
Sent lookup message for id 229339
time: 1301084340 361494
Lookup reply received
time: 1301084340 745623
pathlength: 5
lookup latency: 3.841290e+02
Sent lookup message for id 888124
time: 1301084341 362419
Lookup reply received
time: 1301084342 40842
pathlength: 6
lookup latency: 6.784230e+02
Sent lookup message for id 385350
time: 1301084342 363069
Sent lookup message for id 724388
time: 1301084343 364365
Lookup reply received
time: 1301084344 25817
pathlength: 9
lookup latency: 6.614520e+02
Sent lookup message for id 875241
time: 1301084344 365008
Sent lookup message for id 875241
time: 1301084345 366301
Lookup reply received
time: 1301084345 552125
pathlength: 4
lookup latency: 1.858240e+02
Sent lookup message for id 556208
time: 1301084346 367412
Sent lookup message for id 888124
time: 1301084347 368690
Lookup reply received
time: 1301084347 863900
pathlength: 4
lookup latency: 4.952100e+02
Sent lookup message for id 254150
time: 1301084348 369530
Sent lookup message for id 535191
time: 1301084349 370812
Sent lookup message for id 703299
time: 1301084350 372200
Lookup reply received
time: 1301084350 921206
pathlength: 6
lookup latency: 5.490060e+02
Sent lookup message for id 850222
time: 1301084351 372980
Lookup reply received
time: 1301084351 588062
pathlength: 3
lookup latency: 2.150820e+02
Sent lookup message for id 402203
time: 1301084352 374058
Lookup reply received
time: 1301084352 728484
pathlength: 3
lookup latency: 3.544260e+02
Sent lookup message for id 560980
time: 1301084353 375092
Lookup reply received
time: 1301084354 278815
pathlength: 11
lookup latency: 9.037230e+02
Sent lookup message for id 302772
time: 1301084354 375524
Lookup reply received
time: 1301084355 76519
pathlength: 7
lookup latency: 7.009950e+02
Sent lookup message for id 776119
time: 1301084355 376114
Lookup reply received
time: 1301084355 595056
pathlength: 6
lookup latency: 2.189420e+02
Sent lookup message for id 230494
time: 1301084356 377241
Lookup reply received
time: 1301084356 421807
pathlength: 2
lookup latency: 4.456600e+01
Sent lookup message for id 239704
time: 1301084357 378531
Sent lookup message for id 213740
time: 1301084358 379870
Lookup reply received
time: 1301084358 957462
pathlength: 7
lookup latency: 5.775920e+02
Sent lookup message for id 230977
time: 1301084359 380585
Sent lookup message for id 982551
time: 1301084360 381921
Lookup reply received
time: 1301084360 847719
pathlength: 6
lookup latency: 4.657980e+02
Sent lookup message for id 215155
time: 1301084361 382737
Lookup reply received
time: 1301084361 537817
pathlength: 2
lookup latency: 1.550800e+02
Sent lookup message for id 466683
time: 1301084362 383882
Lookup reply received
time: 1301084362 565450
pathlength: 4
lookup latency: 1.815680e+02
Sent lookup message for id 556237
time: 1301084363 385003
Sent lookup message for id 596760
time: 1301084364 386288
Sent lookup message for id 703299
time: 1301084365 387566
Lookup reply received
time: 1301084365 866257
pathlength: 6
lookup latency: 4.786910e+02
Sent lookup message for id 314543
time: 1301084366 388385
Sent lookup message for id 174563
time: 1301084367 389670
Lookup reply received
time: 1301084367 617325
pathlength: 5
lookup latency: 2.276550e+02
Sent lookup message for id 522465
time: 1301084368 390758
Lookup reply received
time: 1301084368 743962
pathlength: 5
lookup latency: 3.532040e+02
Sent lookup message for id 82418
time: 1301084369 391703
Lookup reply received
time: 1301084369 760773
pathlength: 4
lookup latency: 3.690700e+02
Sent lookup message for id 881251
time: 1301084370 392671
Sent lookup message for id 705089
time: 1301084371 393950
Lookup reply received
time: 1301084371 563825
pathlength: 3
lookup latency: 1.698750e+02
Sent lookup message for id 467815
time: 1301084372 395109
Lookup reply received
time: 1301084372 634871
pathlength: 5
lookup latency: 2.397620e+02
Sent lookup message for id 741389
time: 1301084373 396181
Lookup reply received
time: 1301084373 759257
pathlength: 5
lookup latency: 3.630760e+02
Sent lookup message for id 295486
time: 1301084374 397111
Lookup reply received
time: 1301084374 892107
pathlength: 6
lookup latency: 4.949960e+02
Sent lookup message for id 556208
time: 1301084375 397920
Sent lookup message for id 673818
time: 1301084376 398412
Lookup reply received
time: 1301084376 840997
pathlength: 4
lookup latency: 4.425850e+02
Sent lookup message for id 603514
time: 1301084377 399289
Sent lookup message for id 350300
time: 1301084378 400610
Sent lookup message for id 47045
time: 1301084379 401883
Sent lookup message for id 417537
time: 1301084380 403255
Sent lookup message for id 450025
time: 1301084381 404545
Lookup reply received
time: 1301084381 806094
pathlength: 5
lookup latency: 4.015490e+02
Sent lookup message for id 703299
time: 1301084382 405441
Lookup reply received
time: 1301084382 646609
pathlength: 3
lookup latency: 2.411680e+02
Sent lookup message for id 467815
time: 1301084383 406534
Lookup reply received
time: 1301084383 787465
pathlength: 6
lookup latency: 3.809310e+02
Sent lookup message for id 556208
time: 1301084384 407457
Sent lookup message for id 888124
time: 1301084385 408743
Lookup reply received
time: 1301084385 769312
pathlength: 4
lookup latency: 3.605690e+02
Sent lookup message for id 1038239
time: 1301084386 409732
Lookup reply received
time: 1301084386 894558
pathlength: 5
lookup latency: 4.848260e+02
Sent lookup message for id 556208
time: 1301084387 410533
Sent lookup message for id 522465
time: 1301084388 411868
Sent lookup message for id 558609
time: 1301084389 413204
Lookup reply received
time: 1301084389 911414
pathlength: 6
lookup latency: 4.982100e+02
Sent lookup message for id 972715
time: 1301084390 414048
Lookup reply received
time: 1301084391 267851
pathlength: 8
lookup latency: 8.538030e+02
Sent lookup message for id 47045
time: 1301084391 414469
Lookup reply received
time: 1301084391 673924
pathlength: 4
lookup latency: 2.594550e+02
Sent lookup message for id 836147
time: 1301084392 415540
Lookup reply received
time: 1301084392 742575
pathlength: 4
lookup latency: 3.270350e+02
Sent lookup message for id 25282
time: 1301084393 416519
Sent lookup message for id 700677
time: 1301084394 417805
Sent lookup message for id 556208
time: 1301084395 419127
Sent lookup message for id 137840
time: 1301084396 420400
Lookup reply received
time: 1301084396 885574
pathlength: 5
lookup latency: 4.651740e+02
Sent lookup message for id 244202
time: 1301084397 421216
Sent lookup message for id 1038239
time: 1301084398 422518
Sent lookup message for id 509129
time: 1301084399 423795
Lookup reply received
time: 1301084399 698679
pathlength: 5
lookup latency: 2.748840e+02
Sent lookup message for id 836147
time: 1301084400 424846
Lookup reply received
time: 1301084400 828769
pathlength: 6
lookup latency: 4.039230e+02
Sent lookup message for id 140634
time: 1301084401 425778
Sent lookup message for id 709483
time: 1301084402 427105
Lookup reply received
time: 1301084402 489984
pathlength: 10
lookup latency: 1.064206e+03
Lookup reply received
time: 1301084402 807203
pathlength: 6
lookup latency: 3.800980e+02
Sent lookup message for id 391284
time: 1301084403 428021
Sent lookup message for id 836147
time: 1301084404 429304
Lookup reply received
time: 1301084404 777564
pathlength: 5
lookup latency: 3.482600e+02
Sent lookup message for id 657147
time: 1301084405 430253
Sent lookup message for id 302772
time: 1301084406 431527
Lookup reply received
time: 1301084406 872577
pathlength: 5
lookup latency: 4.410500e+02
Sent lookup message for id 174292
time: 1301084407 432375
Lookup reply received
time: 1301084407 805790
pathlength: 6
lookup latency: 3.734150e+02
Sent lookup message for id 466683
time: 1301084408 433343
Lookup reply received
time: 1301084409 28788
pathlength: 7
lookup latency: 5.954450e+02
Sent lookup message for id 166380
time: 1301084409 434033
Lookup reply received
time: 1301084410 344011
pathlength: 9
lookup latency: 9.099780e+02
Sent lookup message for id 558609
time: 1301084410 434433
Lookup reply received
time: 1301084410 596923
pathlength: 2
lookup latency: 1.624900e+02
Sent lookup message for id 522465
time: 1301084411 435569
Sent lookup message for id 850222
time: 1301084412 436868
Sent lookup message for id 350300
time: 1301084413 438210
Lookup reply received
time: 1301084414 355984
pathlength: 8
lookup latency: 1.919116e+03
Sent lookup message for id 560980
time: 1301084414 438576
Lookup reply received
time: 1301084414 783447
pathlength: 5
lookup latency: 3.448710e+02
Sent lookup message for id 522465
time: 1301084415 439532
Sent lookup message for id 719718
time: 1301084416 440877
Lookup reply received
time: 1301084416 753546
pathlength: 4
lookup latency: 3.126690e+02
Sent lookup message for id 709483
time: 1301084417 441858
Lookup reply received
time: 1301084417 881037
pathlength: 7
lookup latency: 4.391790e+02
Sent lookup message for id 56401
time: 1301084418 442753
Lookup reply received
time: 1301084418 804239
pathlength: 4
lookup latency: 3.614860e+02
Sent lookup message for id 558609
time: 1301084419 443686
Lookup reply received
time: 1301084419 932150
pathlength: 7
lookup latency: 4.884640e+02
Sent lookup message for id 900523
time: 1301084420 444499
Sent lookup message for id 417537
time: 1301084421 445809
Lookup reply received
time: 1301084421 937883
pathlength: 7
lookup latency: 4.920740e+02
Sent lookup message for id 730054
time: 1301084422 446606
Lookup reply received
time: 1301084422 518057
pathlength: 2
lookup latency: 7.145100e+01
Sent lookup message for id 213740
time: 1301084423 447846
Lookup reply received
time: 1301084423 683744
pathlength: 6
lookup latency: 2.358980e+02
Sent lookup message for id 556208
time: 1301084424 448964
Sent lookup message for id 309619
time: 1301084425 450247
Lookup reply received
time: 1301084425 964887
pathlength: 7
lookup latency: 5.146400e+02
Sent lookup message for id 685723
time: 1301084426 451057
Lookup reply received
time: 1301084426 855909
pathlength: 6
lookup latency: 4.048520e+02
Sent lookup message for id 230977
time: 1301084427 451977
Sent lookup message for id 213740
time: 1301084428 453276
Lookup reply received
time: 1301084429 175678
pathlength: 6
lookup latency: 7.224020e+02
Sent lookup message for id 286002
time: 1301084429 453850
Lookup reply received
time: 1301084429 825073
pathlength: 5
lookup latency: 3.712230e+02
Sent lookup message for id 302772
time: 1301084430 454763
Sent lookup message for id 229339
time: 1301084431 456038
Lookup reply received
time: 1301084431 548059
pathlength: 4
lookup latency: 9.202100e+01
Sent lookup message for id 1046786
time: 1301084432 457240
Sent lookup message for id 304220
time: 1301084433 458574
Lookup reply received
time: 1301084433 791737
pathlength: 7
lookup latency: 3.331630e+02
Sent lookup message for id 562250
time: 1301084434 459535
Sent lookup message for id 286002
time: 1301084435 460828
Sent lookup message for id 166380
time: 1301084436 462101
Lookup reply received
time: 1301084436 881552
pathlength: 5
lookup latency: 4.194510e+02
Sent lookup message for id 7554
time: 1301084437 462886
Sent lookup message for id 881251
time: 1301084438 464334
Sent lookup message for id 350444
time: 1301084439 465465
Lookup reply received
time: 1301084439 950393
pathlength: 6
lookup latency: 4.849280e+02
Sent lookup message for id 724388
time: 1301084440 466365
Sent lookup message for id 685723
time: 1301084441 467651
Lookup reply received
time: 1301084441 848271
pathlength: 4
lookup latency: 3.806200e+02
Sent lookup message for id 385350
time: 1301084442 467928
Lookup reply received
time: 1301084442 766380
pathlength: 5
lookup latency: 2.984520e+02
Sent lookup message for id 230494
time: 1301084443 468952
Sent lookup message for id 254150
time: 1301084444 470242
Lookup reply received
time: 1301084444 862567
pathlength: 6
lookup latency: 3.923250e+02
Sent lookup message for id 417537
time: 1301084445 471135
Lookup reply received
time: 1301084445 684932
pathlength: 4
lookup latency: 2.137970e+02
Sent lookup message for id 603514
time: 1301084446 472300
Sent lookup message for id 314543
time: 1301084447 473585
Sent lookup message for id 77987
time: 1301084448 474883
Sent lookup message for id 244202
time: 1301084449 476302
Lookup reply received
time: 1301084449 878825
pathlength: 8
lookup latency: 4.025230e+02
Sent lookup message for id 719718
time: 1301084450 477205
Lookup reply received
time: 1301084451 38085
pathlength: 6
lookup latency: 5.608800e+02
Sent lookup message for id 703299
time: 1301084451 477921
Lookup reply received
time: 1301084452 306074
pathlength: 7
lookup latency: 8.281530e+02
Sent lookup message for id 385350
time: 1301084452 478373
Lookup reply received
time: 1301084452 684829
pathlength: 3
lookup latency: 2.064560e+02
Sent lookup message for id 25282
time: 1301084453 479492
Sent lookup message for id 293118
time: 1301084454 480781
Sent lookup message for id 205908
time: 1301084455 482046
Lookup reply received
time: 1301084455 997480
pathlength: 4
lookup latency: 5.154340e+02
Sent lookup message for id 730054
time: 1301084456 482656
Sent lookup message for id 350300
time: 1301084457 483928
Lookup reply received
time: 1301084457 945125
pathlength: 4
lookup latency: 4.611970e+02
Sent lookup message for id 25282
time: 1301084458 484806
Lookup reply received
time: 1301084458 750150
pathlength: 2
lookup latency: 2.653440e+02
Sent lookup message for id 724388
time: 1301084459 485829
Sent lookup message for id 613631
time: 1301084460 487112
Lookup reply received
time: 1301084460 925968
pathlength: 6
lookup latency: 4.388560e+02
Sent lookup message for id 417537
time: 1301084461 487987
Sent lookup message for id 7554
time: 1301084462 489272
Sent lookup message for id 900413
time: 1301084463 490570
Lookup reply received
time: 1301084463 839366
pathlength: 6
lookup latency: 3.487960e+02
Sent lookup message for id 239704
time: 1301084464 491506
Lookup reply received
time: 1301084464 998808
pathlength: 5
lookup latency: 5.073020e+02
Sent lookup message for id 811301
time: 1301084465 492367
Lookup reply received
time: 1301084465 723406
pathlength: 5
lookup latency: 2.310390e+02
Sent lookup message for id 230494
time: 1301084466 493433
Lookup reply received
time: 1301084466 973862
pathlength: 7
lookup latency: 4.804290e+02
Sent lookup message for id 738663
time: 1301084467 494234
Sent lookup message for id 673818
time: 1301084468 495133
Sent lookup message for id 56401
time: 1301084469 496408
Lookup reply received
time: 1301084470 160091
pathlength: 7
lookup latency: 6.636830e+02
Sent lookup message for id 893719
time: 1301084470 497140
Lookup reply received
time: 1301084471 115892
pathlength: 8
lookup latency: 6.187520e+02
Sent lookup message for id 562250
time: 1301084471 497835
Sent lookup message for id 450025
time: 1301084472 499124
Lookup reply received
time: 1301084473 69602
pathlength: 6
lookup latency: 5.704780e+02
Sent lookup message for id 982551
time: 1301084473 499935
Lookup reply received
time: 1301084474 194077
pathlength: 5
lookup latency: 6.941420e+02
Sent lookup message for id 174563
time: 1301084474 500536
Lookup reply received
time: 1301084474 875670
pathlength: 6
lookup latency: 3.751340e+02
Sent lookup message for id 254150
time: 1301084475 501445
Lookup reply received
time: 1301084476 10192
pathlength: 6
lookup latency: 5.087470e+02
Sent lookup message for id 705089
time: 1301084476 502236
Lookup reply received
time: 1301084476 868137
pathlength: 5
lookup latency: 3.659010e+02
Sent lookup message for id 56401
time: 1301084477 503166
Lookup reply received
time: 1301084478 272298
pathlength: 7
lookup latency: 7.691320e+02
Sent lookup message for id 556208
time: 1301084478 503693
Sent lookup message for id 75768
time: 1301084479 504989
Sent lookup message for id 825449
time: 1301084480 506289
Lookup reply received
time: 1301084480 807815
pathlength: 5
lookup latency: 3.015260e+02
Sent lookup message for id 562250
time: 1301084481 507265
Lookup reply received
time: 1301084481 836004
pathlength: 5
lookup latency: 3.287390e+02
Sent lookup message for id 703299
time: 1301084482 508221
Lookup reply received
time: 1301084482 883118
pathlength: 5
lookup latency: 3.748970e+02
Sent lookup message for id 972715
time: 1301084483 509146
Lookup reply received
time: 1301084483 965274
pathlength: 6
lookup latency: 4.561280e+02
Sent lookup message for id 140634
time: 1301084484 510014
Sent lookup message for id 888124
time: 1301084485 511288
Sent lookup message for id 535191
time: 1301084486 512573
Lookup reply received
time: 1301084487 176467
pathlength: 6
lookup latency: 6.638940e+02
Sent lookup message for id 82418
time: 1301084487 513199
Sent lookup message for id 213740
time: 1301084488 514506
Lookup reply received
time: 1301084488 894063
pathlength: 7
lookup latency: 3.795570e+02
Sent lookup message for id 52711
time: 1301084489 515431
Sent lookup message for id 302772
time: 1301084490 516713
Lookup reply received
time: 1301084491 344615
pathlength: 8
lookup latency: 8.279020e+02
Sent lookup message for id 75768
time: 1301084491 517151
Lookup reply received
time: 1301084491 815414
pathlength: 6
lookup latency: 2.982630e+02
Sent lookup message for id 673818
time: 1301084492 518143
Sent lookup message for id 875241
time: 1301084493 519454
Sent lookup message for id 888124
time: 1301084494 520738
Lookup reply received
time: 1301084495 76836
pathlength: 6
lookup latency: 5.560980e+02
Sent lookup message for id 743610
time: 1301084495 521477
Sent lookup message for id 921462
time: 1301084496 522764
Sent lookup message for id 821597
time: 1301084497 524036
Lookup reply received
time: 1301084498 451790
pathlength: 8
lookup latency: 9.277540e+02
Sent lookup message for id 921462
time: 1301084498 524393
Sent lookup message for id 75768
time: 1301084499 525712
Lookup reply received
time: 1301084499 617409
pathlength: 3
lookup latency: 9.169700e+01
Sent lookup message for id 705089
time: 1301084500 527025
Lookup reply received
time: 1301084500 707422
pathlength: 4
lookup latency: 1.803970e+02
Sent lookup message for id 2132
time: 1301084501 528145
Lookup reply received
time: 1301084502 79553
pathlength: 8
lookup latency: 5.514080e+02
Sent lookup message for id 56401
time: 1301084502 528899
Lookup reply received
time: 1301084503 68620
pathlength: 7
lookup latency: 5.397210e+02
Sent lookup message for id 413226
time: 1301084503 529705
Lookup reply received
time: 1301084503 718402
pathlength: 4
lookup latency: 1.886970e+02
Sent lookup message for id 613631
time: 1301084504 530818
Sent lookup message for id 563762
time: 1301084505 532092
Sent lookup message for id 96150
time: 1301084506 533432
Lookup reply received
time: 1301084507 48803
pathlength: 7
lookup latency: 5.153710e+02
Sent lookup message for id 96150
time: 1301084507 534204
Lookup reply received
time: 1301084507 730140
pathlength: 3
lookup latency: 1.959360e+02
Sent lookup message for id 509129
time: 1301084508 535318
Sent lookup message for id 7554
time: 1301084509 536614
Sent lookup message for id 314543
time: 1301084510 537918
Sent lookup message for id 82418
time: 1301084511 539189
Sent lookup message for id 556208
time: 1301084512 540461
Sent lookup message for id 899633
time: 1301084513 541750
Lookup reply received
time: 1301084514 235230
pathlength: 7
lookup latency: 6.934800e+02
Sent lookup message for id 56401
time: 1301084514 542339
Lookup reply received
time: 1301084514 902364
pathlength: 4
lookup latency: 3.600250e+02
Sent lookup message for id 1045793
time: 1301084515 543261
Lookup reply received
time: 1301084516 243707
pathlength: 6
lookup latency: 7.004460e+02
Sent lookup message for id 137840
time: 1301084516 543847
Sent lookup message for id 385350
time: 1301084517 545124
Lookup reply received
time: 1301084517 627557
pathlength: 12
lookup latency: 1.083710e+03
Lookup reply received
time: 1301084518 72675
pathlength: 5
lookup latency: 5.275510e+02
Sent lookup message for id 925481
time: 1301084518 545902
Lookup reply received
time: 1301084519 138211
pathlength: 10
lookup latency: 5.923090e+02
Sent lookup message for id 7554
time: 1301084519 546556
Sent lookup message for id 215155
time: 1301084520 547786
Sent lookup message for id 295486
time: 1301084521 549031
Sent lookup message for id 685723
time: 1301084522 550274
Sent lookup message for id 7554
time: 1301084523 551550
Sent lookup message for id 535191
time: 1301084524 552856
Sent lookup message for id 730054
time: 1301084525 554102
Sent lookup message for id 959544
time: 1301084526 555338
Sent lookup message for id 535191
time: 1301084527 556565
Sent lookup message for id 1037473
time: 1301084528 557817
Sent lookup message for id 535191
time: 1301084529 559049
Sent lookup message for id 444478
time: 1301084530 560349
Sent lookup message for id 239704
time: 1301084531 561603
Sent lookup message for id 972715
time: 1301084532 562869
Sent lookup message for id 703299
time: 1301084533 564276
Sent lookup message for id 391284
time: 1301084534 565522
Sent lookup message for id 286002
time: 1301084535 566756
Sent lookup message for id 738663
time: 1301084536 568045
Sent lookup message for id 700677
time: 1301084537 569286
Sent lookup message for id 443406
time: 1301084538 570560
Sent lookup message for id 741389
time: 1301084539 571818
Sent lookup message for id 82418
time: 1301084540 573065
Sent lookup message for id 596760
time: 1301084541 574302
Sent lookup message for id 250061
time: 1301084542 575540
Sent lookup message for id 7554
time: 1301084543 576825
Sent lookup message for id 96150
time: 1301084544 578070
Sent lookup message for id 314543
time: 1301084545 579307
Sent lookup message for id 444478
time: 1301084546 580555
Sent lookup message for id 535191
time: 1301084547 581785
Sent lookup message for id 166380
time: 1301084548 583076
Sent lookup message for id 673818
time: 1301084549 584327
Sent lookup message for id 836147
time: 1301084550 585559
Sent lookup message for id 743610
time: 1301084551 586780
Sent lookup message for id 776119
time: 1301084552 587056
Sent lookup message for id 959544
time: 1301084553 588299
Sent lookup message for id 685723
time: 1301084554 589536
Sent lookup message for id 402203
time: 1301084555 590762
Sent lookup message for id 254150
time: 1301084556 591995
Sent lookup message for id 443406
time: 1301084557 593225
Sent lookup message for id 603514
time: 1301084558 594477
Sent lookup message for id 2132
time: 1301084559 595705
Sent lookup message for id 875241
time: 1301084560 597015
Sent lookup message for id 825449
time: 1301084561 598257
Sent lookup message for id 776538
time: 1301084562 599496
Sent lookup message for id 563762
time: 1301084563 600750
Sent lookup message for id 250061
time: 1301084564 601996
Sent lookup message for id 959544
time: 1301084565 603220
Sent lookup message for id 174563
time: 1301084566 604507
Sent lookup message for id 350444
time: 1301084567 605751
Sent lookup message for id 893719
time: 1301084568 607089
Sent lookup message for id 776538
time: 1301084569 608336
Sent lookup message for id 215155
time: 1301084570 609571
Sent lookup message for id 391284
time: 1301084571 610793
Sent lookup message for id 417537
time: 1301084572 612022
Sent lookup message for id 443406
time: 1301084573 613262
Sent lookup message for id 881251
time: 1301084574 614504
Sent lookup message for id 972715
time: 1301084575 615726
Sent lookup message for id 603514
time: 1301084576 616957
Sent lookup message for id 350300
time: 1301084577 618189
Sent lookup message for id 560980
time: 1301084578 619436
Sent lookup message for id 232626
time: 1301084579 620663
Sent lookup message for id 302772
time: 1301084580 621896
Sent lookup message for id 75768
time: 1301084581 623142
Sent lookup message for id 402203
time: 1301084582 624379
Sent lookup message for id 724388
time: 1301084583 625628
Sent lookup message for id 174563
time: 1301084584 626866
Sent lookup message for id 391284
time: 1301084585 628195
Sent lookup message for id 385350
time: 1301084586 629424
Sent lookup message for id 295486
time: 1301084587 630658
Sent lookup message for id 509129
time: 1301084588 631904
Sent lookup message for id 821597
time: 1301084589 633140
Sent lookup message for id 730054
time: 1301084590 634444
Sent lookup message for id 836147
time: 1301084591 635694
Sent lookup message for id 444478
time: 1301084592 636937
Sent lookup message for id 738663
time: 1301084593 638221
Sent lookup message for id 96150
time: 1301084594 639473
Sent lookup message for id 293118
time: 1301084595 640701
Sent lookup message for id 603514
time: 1301084596 641988
Sent lookup message for id 703299
time: 1301084597 643232
Sent lookup message for id 700677
time: 1301084598 644508
Sent lookup message for id 716935
time: 1301084599 645754
Sent lookup message for id 467815
time: 1301084600 647034
Sent lookup message for id 47045
time: 1301084601 648263
Sent lookup message for id 255064
time: 1301084602 649496
Sent lookup message for id 535191
time: 1301084603 650740
Sent lookup message for id 47045
time: 1301084604 652044
Sent lookup message for id 1000333
time: 1301084605 653279
Sent lookup message for id 1037473
time: 1301084606 654540
Sent lookup message for id 7554
time: 1301084607 655774
Sent lookup message for id 982551
time: 1301084608 657023
Sent lookup message for id 888124
time: 1301084609 657435
Sent lookup message for id 562250
time: 1301084610 658670
Sent lookup message for id 295486
time: 1301084611 659894
Sent lookup message for id 215155
time: 1301084612 661127
Sent lookup message for id 971835
time: 1301084613 662365
Sent lookup message for id 971835
time: 1301084614 663598
Sent lookup message for id 825449
time: 1301084615 664822
Sent lookup message for id 522465
time: 1301084616 666051
Sent lookup message for id 700677
time: 1301084617 667277
Sent lookup message for id 453096
time: 1301084618 668532
Sent lookup message for id 47045
time: 1301084619 669769
Sent lookup message for id 719718
time: 1301084620 671117
Sent lookup message for id 309619
time: 1301084621 672367
Sent lookup message for id 232626
time: 1301084622 673608
Sent lookup message for id 719718
time: 1301084623 674865
Sent lookup message for id 213740
time: 1301084624 676210
Sent lookup message for id 250061
time: 1301084625 677434
Sent lookup message for id 925481
time: 1301084626 678717
Sent lookup message for id 244202
time: 1301084627 679954
Sent lookup message for id 596760
time: 1301084628 681203
Sent lookup message for id 7554
time: 1301084629 682441
Sent lookup message for id 925481
time: 1301084630 683676
Sent lookup message for id 741389
time: 1301084631 684899
Sent lookup message for id 776119
time: 1301084632 686131
Sent lookup message for id 556208
time: 1301084633 687369
Sent lookup message for id 229339
time: 1301084634 688601
Sent lookup message for id 254150
time: 1301084635 689824
Sent lookup message for id 558609
time: 1301084636 691055
Sent lookup message for id 140634
time: 1301084637 692281
Sent lookup message for id 900523
time: 1301084638 693564
Sent lookup message for id 466683
time: 1301084639 694800
Sent lookup message for id 709483
time: 1301084640 696033
Sent lookup message for id 402203
time: 1301084641 696738
Sent lookup message for id 971835
time: 1301084642 697973
Sent lookup message for id 293118
time: 1301084643 699246
Sent lookup message for id 7554
time: 1301084644 700483
Sent lookup message for id 7554
time: 1301084645 701747
Sent lookup message for id 466683
time: 1301084646 703024
Sent lookup message for id 893719
time: 1301084647 704253
Sent lookup message for id 522465
time: 1301084648 705497
Sent lookup message for id 56401
time: 1301084649 706723
Sent lookup message for id 971835
time: 1301084650 708021
Sent lookup message for id 314543
time: 1301084651 709261
Sent lookup message for id 543452
time: 1301084652 710503
Sent lookup message for id 893719
time: 1301084653 711779
Sent lookup message for id 467815
time: 1301084654 713025
Sent lookup message for id 443406
time: 1301084655 714252
Sent lookup message for id 402203
time: 1301084656 715538
Sent lookup message for id 776119
time: 1301084657 716775
Sent lookup message for id 417537
time: 1301084658 718022
Sent lookup message for id 556208
time: 1301084659 719258
Sent lookup message for id 657147
time: 1301084660 720491
Sent lookup message for id 304220
time: 1301084661 721718
Sent lookup message for id 286002
time: 1301084662 722987
Sent lookup message for id 900523
time: 1301084663 724234
^C
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ exit\
> ^C
mittal2@client1:/proj/uiucnet/mittal2/xvine-implementation$ exit\[K
exit

Script done on Fri 25 Mar 2011 02:24:55 PM MDT

